To Spike or Not to Spike? A Quantitative Comparison of SNN and CNN FPGA Implementations

Convolutional Neural Networks (CNNs) are widely employed to solve various problems, e.g., image classification. Due to their compute- and data-intensive nature, CNN accelerators have been developed as ASICs or on FPGAs. Increasing complexity of applications has caused resource costs and energy requirements of these accelerators to grow. Spiking Neural Networks (SNNs) are an emerging alternative to CNN implementations, promising higher resource and energy efficiency. The main research question addressed in this paper is whether SNN accelerators truly meet these expectations of reduced energy requirements compared to their CNN equivalents. For this purpose, we analyze multiple SNN hardware accelerators for FPGAs regarding performance and energy efficiency. We present a novel encoding scheme of spike event queues and a novel memory organization technique to improve SNN energy efficiency further. Both techniques have been integrated into a state-of-the-art SNN architecture and evaluated for MNIST, SVHN, and CIFAR-10 datasets and corresponding network architectures on two differently sized modern FPGA platforms. For small-scale benchmarks such as MNIST, SNN designs provide rather no or little latency and energy efficiency advantages over corresponding CNN implementations. For more complex benchmarks such as SVHN and CIFAR-10, the trend reverses.

==> data/bramlutram256-1-False.csv <==
x y
10.0 0.0030000000000000027
1.0 0.0010000000000000009
15.0 0.0030000000000000027
17.0 0.0030000000000000027
18.0 0.0030000000000000027
19.0 0.0040000000000000036
21.0 0.0040000000000000036
24.0 0.0040000000000000036
26.0 0.0040000000000000036
28.0 0.0040000000000000036
36.0 0.0050000000000000044
4.0 0.0030000000000000027
9.0 0.0030000000000000027


==> data/bramlutram256-1-True.csv <==
x y
10.0 0.0050000000000000044
1.0 0.0010000000000000009
15.0 0.006000000000000005
17.0 0.007000000000000006
18.0 0.007000000000000006
19.0 0.007000000000000006
21.0 0.008000000000000007
24.0 0.009000000000000008
26.0 0.010000000000000009
28.0 0.009000000000000008
36.0 0.010000000000000009
4.0 0.0030000000000000027
9.0 0.0050000000000000044


==> data/bramlutram256-16-False.csv <==
x y
10.0 0.039999999999999994
1.0 0.006000000000000005
15.0 0.046
17.0 0.049
18.0 0.05
19.0 0.073
21.0 0.076
24.0 0.08
4.0 0.033000000000000015
9.0 0.03899999999999999


==> data/bramlutram256-16-True.csv <==
x y
10.0 0.02600000000000001
1.0 0.006000000000000005
15.0 0.03899999999999999
17.0 0.044
18.0 0.047
19.0 0.05
21.0 0.05600000000000001
24.0 0.06400000000000002
4.0 0.01200000000000001
9.0 0.024000000000000007


==> data/bramlutram256-2-False.csv <==
x y
10.0 0.013999999999999999
1.0 0.0020000000000000018
15.0 0.019000000000000003
17.0 0.021000000000000005
18.0 0.022000000000000006
19.0 0.02600000000000001
21.0 0.02800000000000001
24.0 0.031000000000000014
26.0 0.034000000000000016
28.0 0.03599999999999999
36.0 0.044
4.0 0.008000000000000007
9.0 0.012999999999999998


==> data/bramlutram256-2-True.csv <==
x y
10.0 0.009000000000000008
1.0 0.0020000000000000018
15.0 0.01100000000000001
17.0 0.012999999999999998
18.0 0.012999999999999998
19.0 0.013999999999999999
21.0 0.015
24.0 0.018000000000000002
26.0 0.019000000000000003
28.0 0.021000000000000005
36.0 0.023000000000000007
4.0 0.0050000000000000044
9.0 0.008000000000000007


==> data/bramlutram256-8-False.csv <==
x y
10.0 0.06799999999999999
1.0 0.0040000000000000036
15.0 0.031000000000000014
17.0 0.033000000000000015
18.0 0.034000000000000016
19.0 0.046
21.0 0.048
24.0 0.052000000000000005
26.0 0.05500000000000001
28.0 0.05700000000000001
36.0 0.06500000000000002
4.0 0.018000000000000002
8.0 0.05500000000000001
9.0 0.024000000000000007


==> data/bramlutram256-8-True.csv <==
x y
10.0 0.017
1.0 0.0040000000000000036
15.0 0.02500000000000001
17.0 0.02800000000000001
18.0 0.030000000000000013
19.0 0.031000000000000014
21.0 0.03500000000000002
24.0 0.03899999999999999
26.0 0.045
28.0 0.047
36.0 0.052000000000000005
4.0 0.008000000000000007
9.0 0.015


==> data/bramlutram8192-1-False.csv <==
x y
10.0 0.01100000000000001
1.0 0.0020000000000000018
15.0 0.018000000000000002
17.0 0.020000000000000004
18.0 0.020000000000000004
19.0 0.022000000000000006
36.0 0.03899999999999999
4.0 0.0050000000000000044
9.0 0.01100000000000001


==> data/bramlutram8192-1-True.csv <==
x y
10.0 0.0050000000000000044
1.0 0.0010000000000000009
15.0 0.006000000000000005
17.0 0.007000000000000006
18.0 0.007000000000000006
19.0 0.007000000000000006
4.0 0.0030000000000000027
9.0 0.0050000000000000044


==> data/bramlutram8192-16-False.csv <==
x y
10.0 0.12200000000000001
1.0 0.023000000000000007
15.0 0.195
17.0 0.21900000000000003
18.0 0.22000000000000003
19.0 0.244
36.0 0.401
4.0 0.051000000000000004
9.0 0.12100000000000001


==> data/bramlutram8192-16-True.csv <==
x y
10.0 0.12100000000000001
1.0 0.040999999999999995
4.0 0.184
9.0 0.42000000000000004


==> data/bramlutram8192-2-False.csv <==
x y
10.0 0.02700000000000001
1.0 0.0040000000000000036
15.0 0.043
17.0 0.047
18.0 0.049
19.0 0.053000000000000005
36.0 0.09000000000000001
4.0 0.01100000000000001
9.0 0.02600000000000001


==> data/bramlutram8192-2-True.csv <==
x y
10.0 0.02800000000000001
1.0 0.0040000000000000036
15.0 0.039999999999999994
17.0 0.045
18.0 0.048
19.0 0.05
4.0 0.01100000000000001
9.0 0.02500000000000001


==> data/bramlutram8192-8-False.csv <==
x y
10.0 0.06799999999999999
11.0 0.081
1.0 0.01200000000000001
15.0 0.107
17.0 0.12000000000000001
18.0 0.12200000000000001
19.0 0.135
36.0 0.22300000000000003
4.0 0.029000000000000012
9.0 0.06699999999999999


==> data/bramlutram8192-8-True.csv <==
x y
10.0 0.20500000000000002
1.0 0.019000000000000003
15.0 0.29700000000000004
17.0 0.341
18.0 0.365
19.0 0.387
4.0 0.077
9.0 0.183


==> data/hist_energy-snn4-bram.csv <==
0.208909
0.16180199999999997
0.1701
0.07711499999999999
0.16277799999999998
0.109582
0.145743
0.18146700000000002
0.124232
0.15108599999999997
0.19611499999999998
0.10723799999999999
0.1809
0.16241
0.15566400000000002
0.188466
0.14621099999999998
0.19223800000000005
0.1872
0.14089500000000002
0.08089799999999998
0.145126
0.14337
0.156702
0.12360499999999999
0.15763100000000002
0.12903399999999998
0.15453
0.17671500000000004
0.11977
0.184224
0.16046100000000002
0.136942
0.175462
0.173316
0.08966999999999999
0.170456
0.14006
0.12452500000000001
0.154714
0.104488
0.17284800000000003
0.083226
0.16210499999999997
0.148005
0.15664499999999998
0.189354
0.191193
0.162
0.153768
0.14691400000000002
0.213009
0.091123
0.13155999999999998
0.146615
0.17574
0.10826500000000001
0.12685
0.130822
0.11859
0.12612600000000002
0.111926
0.15764200000000003
0.127302
0.17024000000000003
0.19372500000000004
0.14671799999999996
0.099572
0.16284099999999999
0.152306
0.13215999999999997
0.204756
0.166244
0.18126000000000003
0.166284
0.15979000000000004
0.17258400000000002
0.18168600000000001
0.173922
0.173013
0.08996399999999999
0.17153600000000002
0.09764500000000001
0.172172
0.159965
0.127455
0.130095
0.18664800000000004
0.208464
0.088464
0.070848
0.080053
0.12436199999999999
0.146587
0.180898
0.159367
0.14240999999999998
0.146615
0.145336
0.158166
0.116028
0.138774
0.175712
0.15943
0.14865599999999998
0.13039
0.174628
0.144716
0.185115
0.188308
0.14303999999999997
0.077472
0.189678
0.159392
0.112908
0.08497199999999999
0.103887
0.13559
0.134487
0.17328


==> data/hist_energy-snn4-cifar.csv <==
4.92499
5.734995
4.134228
5.707202999999999
5.2747720000000005
4.698492
5.25672
4.67718
6.489791000000001
6.147919999999999
5.965905
5.913912000000002
4.715687999999999
4.709474
5.210171999999999
5.543264000000001
5.377104999999999
5.425876000000001
5.38139
4.96419
5.6246339999999995
6.449114000000001
3.272360000000001
5.309096
5.229704999999999
4.8036900000000005
5.0439
5.646355000000001
6.07
4.6023000000000005
4.215568
5.405564999999999
5.475420000000001
5.364100000000001
4.7842769999999994
4.971250000000001
5.95309
5.986176
5.684952
5.06959
5.448764000000001
4.05981
4.964652
4.892481000000001
5.076197
5.494690000000001
4.816953000000001
5.159656000000001
5.111744000000001
4.7632390000000004
4.79089
4.883106000000001
4.5010580000000004
4.838625000000001
4.776456000000001
5.032554000000001
5.490239000000001
3.4343039999999996
5.715360000000001
5.562016000000001
6.168880000000001
5.256307
3.789172
4.882656
4.6045739999999995


==> data/hist_energy-snn4-packing.csv <==
0.08365500000000001
0.12372799999999998
0.049662
0.1272
0.094954
0.0567
0.10520000000000002
0.09040000000000002
0.1325
0.12212
0.139752
0.13546199999999997
0.09405000000000001
0.128439
0.057707
0.12636500000000003
0.103626
0.094864
0.14510699999999999
0.079838
0.09832800000000001
0.09447000000000001
0.11332199999999999
0.104674
0.07961
0.131768
0.07659099999999999
0.10200000000000001
0.12946999999999997
0.048951
0.09797000000000002
0.049928999999999994
0.112514
0.11893199999999997
0.09655600000000002
0.13974199999999998
0.1005
0.050008
0.09925500000000001
0.06246800000000001
0.040515
0.081832
0.09784999999999998
0.08236800000000001
0.08036
0.10480400000000001
0.0666
0.10080000000000001
0.11280000000000001
0.10460000000000001
0.09300000000000001
0.1426
0.1166
0.10880000000000001
0.1426
0.10679999999999999
0.1134
0.053
0.1078
0.0748
0.09620000000000001
0.12220000000000002
0.07674399999999999
0.118131
0.149819
0.085278
0.140499
0.12698500000000001
0.12861599999999998
0.11583600000000001
0.13396000000000002
0.10815300000000001
0.10066700000000002
0.09771200000000001
0.13218700000000003
0.10184900000000001
0.105198
0.050038
0.11879100000000001
0.09771200000000001
0.102834
0.105198
0.07880000000000001
0.096136
0.111699
0.116336
0.147576
0.126984
0.17476800000000003
0.14256000000000002
0.12328800000000002
0.077088


==> data/hist_energy-snn4-svhn.csv <==
2.366828
2.131862
2.16659
1.7937480000000001
2.029683
2.0504200000000004
1.8479500000000002
1.636795
1.765223
1.888699
2.7354600000000002
1.8015690000000002
2.160277
2.266675
1.914328
1.81285
1.8768
2.205784
2.4683640000000002
1.8643589999999999
1.6768260000000001
2.3784750000000003
1.942791
2.488208
1.7265080000000002
2.2467200000000003
1.5741840000000002
1.5168450000000002
1.1403960000000002
1.364685
1.920744
2.327742
1.833846
1.41484
2.6980220000000004
2.3598000000000003
1.5145199999999999
2.260965
1.54567
1.5235020000000001
2.062753
1.71675
1.7980930000000002
2.176488
1.9077030000000001
1.9279260000000003
1.641384
2.161181
2.25456
2.164672
1.598385
1.6937309999999999
1.9830720000000002
1.5388559999999998
1.9364940000000002
1.68907
2.1955899999999997
2.0380220000000002
2.3210780000000004
1.60616
1.9921439999999995
2.167452
1.9419000000000006
1.6789849999999997
2.1335300000000004


==> data/hist_energy-snn8-bram.csv <==
0.11855200000000002
0.16799999999999998
0.07200000000000001
0.16815600000000003
0.133893
0.081486
0.14626
0.12590400000000002
0.17643600000000004
0.16025400000000004
0.1848
0.17989200000000002
0.131328
0.171802
0.08162699999999999
0.17664500000000002
0.143486
0.133632
0.19139499999999998
0.11435599999999999
0.13546
0.13106399999999999
0.15695400000000004
0.14626
0.11413000000000001
0.174885
0.109296
0.14214000000000002
0.17265600000000003
0.07028
0.13597800000000002
0.07200000000000001
0.155918
0.16348500000000002
0.133902
0.18567799999999998
0.13932000000000003
0.071643
0.140525
0.088566
0.05841
0.116332
0.133897
0.11785599999999999
0.113152
0.14694400000000002
0.09144000000000001
0.137632
0.15412800000000001
0.144102
0.12926500000000002
0.18788
0.162225
0.149352
0.19481
0.15148799999999998
0.15881399999999998
0.07150000000000001
0.15219300000000002
0.10201
0.13676000000000002
0.16995000000000002
0.115416
0.141658
0.18444000000000002
0.099792
0.169846
0.15141000000000002
0.143934
0.177408
0.136752
0.1785
0.17591400000000001
0.132026
0.07545
0.135445
0.133358
0.146304
0.115486
0.1464
0.12004200000000001
0.144624
0.164994
0.11190900000000002
0.17187200000000002
0.14963399999999996
0.12896000000000002
0.164536
0.161916
0.083148
0.15975300000000003
0.13131800000000002
0.11660999999999999
0.14404
0.09798300000000001
0.16041200000000003
0.07746200000000002
0.152014
0.13857300000000003
0.151823
0.146657
0.17677400000000001
0.179707
0.152132
0.14452199999999998
0.13672399999999998
0.20026000000000005
0.08484000000000001
0.12276600000000001
0.137216
0.165164
0.10098
0.11832000000000001
0.121818
0.11088700000000001
0.117348
0.103824
0.148148
0.118872
0.15945600000000001
0.18031000000000003
0.137238
0.09255200000000001
0.152132
0.14275400000000002
0.123178
0.191052
0.1557
0.16807
0.15501500000000001
0.1485
0.16086599999999998
0.169683
0.16306
0.162008
0.083985
0.159947
0.09146900000000001
0.161298
0.14999100000000004
0.11891
0.12161800000000002
0.163056
0.07534900000000001
0.14635800000000002
0.06836300000000001
0.16854000000000002
0.17700799999999997
0.154143
0.14020799999999997


==> data/hist_energy-snn8-cifar.csv <==
3.3872090000000004
3.7210300000000007
3.078895
3.639024
3.3434559999999998
3.1043789999999998
3.2129580000000004
2.79909
3.9811170000000002
3.7566590000000004
3.821249
3.8839599999999996
3.073833
3.14352
3.436992
3.577035
3.6728159999999996
3.4728640000000004
3.6038300000000003
3.2605899999999997
3.4026030000000005
4.020588
2.027585
3.253488
3.696888
3.0036899999999997
2.9441610000000003
3.58074
3.8970050000000005
3.2114660000000006
2.6652120000000004
3.4707450000000004
3.4994080000000007
3.5285390000000003
3.019016
3.133971
3.7397950000000004
3.6758640000000002
3.75669
3.187752
3.40775
2.49795
3.1644799999999997
2.9556780000000002
3.0746729999999998
3.5915500000000002
3.1359299999999997
3.3109439999999997
3.2823420000000008
2.957052
3.1332630000000004
2.7595929999999997
2.891104
3.002328
3.2739
3.033426
3.629325
2.132871
3.6937439999999997
3.449159999999999
3.708105
3.1882800000000002
2.479065
3.0617919999999996
2.97242


==> data/hist_energy-snn8-packing.csv <==
0.10509599999999998
0.15488000000000002
0.062208
0.158112
0.11901599999999998
0.07095599999999999
0.131492
0.113216
0.165282
0.151965
0.1736
0.168264
0.11724799999999999
0.134312
0.066332
0.141316
0.11412399999999999
0.107532
0.156148
0.093112
0.10712
0.10464799999999999
0.12483599999999999
0.117008
0.093112
0.16191599999999998
0.08899199999999999
0.11371199999999998
0.134724
0.05768
0.10794400000000001
0.059328
0.12401200000000001
0.12978
0.10629599999999999
0.145436
0.11124
0.058915999999999996
0.1133
0.071688
0.048616000000000006
0.094348
0.105884
0.095584
0.091052
0.11824399999999999
0.07415999999999999
0.11206399999999998
0.125248
0.116184
0.103412
0.15861999999999998
0.12978
0.12112799999999999
0.15861999999999998
0.118656
0.126072
0.058915999999999996
0.11989200000000001
0.083224
0.10712
0.13596
0.094348
0.11288799999999999
0.143376
0.08157600000000001
0.134312
0.12112799999999999
0.12277599999999998
0.138432
0.108768
0.1545
0.138844
0.103412
0.0618
0.108356
0.10794400000000001
0.118656
0.093112
0.1236
0.096408
0.11371199999999998
0.13225199999999998
0.090228
0.135136
0.126072
0.10217599999999999
0.12936799999999998
0.127308
0.067568
0.127308
0.10464799999999999
0.09476
0.11412399999999999
0.078692
0.138844
0.06344799999999999
0.11906800000000001
0.11000399999999999
0.11824399999999999
0.108546
0.099386
0.10579799999999999
0.09434799999999999
0.130988
0.10717199999999999
0.13831600000000002
0.16716999999999999
0.12228599999999999
0.084272
0.133736
0.125492
0.11083599999999999
0.167628
0.1374
0.15709399999999998
0.13785799999999998
0.136026
0.15159799999999998
0.15892599999999998
0.14198
0.141064
0.07557
0.14060599999999998
0.081982
0.14152199999999998
0.13236199999999998
0.10762999999999999
0.109004
0.14472799999999997
0.06915800000000001
0.12915600000000002
0.062746
0.145644
0.168544
0.136026
0.12640799999999996
0.12274399999999999
0.16579599999999997
0.127782
0.13236199999999998
0.062746
0.149308
0.12274399999999999
0.12915600000000002
0.131904
0.09892799999999999
0.12091199999999999
0.140148
0.16350599999999998
0.13831600000000002
0.11908
0.163964
0.13327799999999998
0.11541599999999999
0.07236399999999998
0.109004
0.10488199999999999
0.12640799999999996
0.166712
0.150224
0.12732399999999996
0.071448
0.059998
0.13327799999999998
0.06503600000000001
0.14381199999999997
0.06320399999999998
0.145644
0.12129600000000001
0.19684000000000001
0.158536
0.14417200000000002
0.176624
0.18088
0.195776
0.07660800000000001
0.09735600000000001
0.086716
0.177688
0.144704
0.17502800000000004
0.104272
0.085652
0.13778800000000002
0.131404
0.16651600000000003


==> data/hist_energy-snn8-svhn.csv <==
2.099885
1.9898580000000001
1.937601
1.764264
1.783674
1.6515719999999998
1.7454640000000003
1.4508960000000002
1.6773240000000003
1.739916
2.3843940000000003
1.6092
2.1140549999999996
2.022286
1.73522
1.6823700000000001
1.81007
1.9991099999999997
2.1092320000000004
1.695427
1.4734
2.05842
1.935835
2.2140000000000004
1.5978160000000001
2.0415360000000002
1.3647500000000001
1.3912680000000002
0.9935309999999999
1.219348
1.751754
2.092499
1.6872800000000001
1.2920949999999998
2.3365800000000005
2.072655
1.418508
2.0595980000000003
1.4370100000000001
1.348362
1.8705200000000002
1.6256400000000002
1.52475
2.042636
1.6863000000000001
1.7917920000000003
1.4757820000000001
1.861242
1.9826040000000003
2.190708
1.358084
1.5624080000000002
1.878945
1.3168900000000003
1.8021630000000002
1.4687750000000002
1.9764360000000003
1.9995360000000002
2.081824
1.4143620000000001
1.894832
2.00428
1.745502
1.465884
2.0635440000000003


==> data/hist_fpsw-snn4-cifar.csv <==
203.046097555528
174.3680683243839
241.8831278778045
175.21717731084738
189.58165395584868
212.83424554090973
190.23269262962455
213.80404431730233
154.08816709197566
162.65663834272405
167.61916255790194
169.0928103089799
212.05813446521486
212.33793837698224
191.93224331173715
180.39912946596084
185.9736791451906
184.30203712727675
185.82559524583797
201.44273285269097
177.78934593788682
155.06005941281236
305.58984952755804
188.35598376823472
191.21537448096979
208.17330010887463
198.25928349094949
177.10540693952115
164.74464579901155
217.28266301631794
237.21595761235497
184.99453803626452
182.63439151699777
186.42456330046045
209.0179979127463
201.15665074176513
167.97999022356458
167.0515534458058
175.90298035937684
197.25461033338001
183.52786063041086
246.31694586692484
201.4239870186269
204.39527511706228
196.99787065001618
181.99388864521927
207.60011567478443
193.81137037042774
195.62795006948704
209.94117658173354
208.7294845007921
204.7876904576718
222.16998758958445
206.67028339662608
209.36024533670985
198.7062632611592
182.14143318715267
291.17981401762927
174.96710618403736
179.79092472945058
162.10397997691638
190.24763964509683
263.9098990491854
204.80656429615357
217.1753565042065


==> data/hist_fpsw-snn4-packing.csv <==
11953.85810770426
8082.244924350189
20136.12017236519
7861.635220125787
10531.415211576132
17636.68430335097
9505.703422053231
11061.946902654865
7547.169811320756
8188.666885031118
7155.532657851052
7382.14406992367
10632.642211589578
7785.797148841085
17328.920234980156
7913.583666363312
9650.087815799123
10541.406645302748
6891.466297284074
12525.363861820184
10170.043120982833
10585.371017254156
8824.411852950001
9553.470775932896
12561.236025624921
7589.095986886042
13056.364324790118
9803.921568627451
7723.797018614352
20428.591857163286
10207.206287639072
20028.440385347196
8887.782853689318
8408.16601082972
10356.684203985253
7156.044710967354
9950.248756218905
19996.800511918093
10075.059190972746
16008.196196452584
24682.216463038378
12220.158373252516
10219.724067450179
12140.637140637138
12444.001991040317
9541.620548834013
15015.015015015015
9920.63492063492
8865.248226950353
9560.229445506691
10752.68817204301
7012.622720897616
8576.329331046312
9191.176470588234
7012.622720897616
9363.295880149813
8818.342151675484
18867.924528301886
9276.437847866418
13368.983957219252
10395.010395010395
8183.306055646481
13030.334618993016
8465.178488288426
6674.720829801293
11726.35380754708
7117.488380700218
7874.945859747214
7775.082415873608
8632.894782278394
7464.914899970139
9246.160531839154
9933.741941251848
10234.157524152612
7565.040435141125
9818.456734970398
9505.884142284074
19984.811543227148
8418.146155853558
10234.157524152612
9724.410214520489
9505.884142284074
12690.355329949238
10401.930598319048
8952.63162606648
8595.791500481366
6776.169566867241
7875.007875007875
5721.871280783667
7014.59034792368
8111.089481539158
12972.187629721875


==> data/hist_fpsw-snn4-svhn.csv <==
422.50640942223094
469.0735141392829
461.5547934773076
557.4919107923744
492.6877743962973
487.7049580086031
541.1401823642414
610.9500578875179
566.500663089026
529.4649915100289
365.5692278446769
555.0717180413294
462.9035998624251
441.17484862188
522.3765206380516
551.6176186667402
532.8218243819266
453.35354685680915
405.12663448340675
536.3773822530961
596.3647987328441
420.4374651825224
514.7234056571191
401.89566145595546
579.2038032838539
445.0932915539096
635.2497547935945
659.2631415866485
876.8883791244443
732.7698333315014
520.6315885927537
429.60087501106216
545.3020591696358
706.7937010545361
370.64189988072735
423.7647258242223
660.2752027044872
442.28902260760333
646.9686284912044
656.3824661864572
484.78901739568437
582.495995340032
556.1447600318781
459.455783813189
524.1906103832724
518.6921074771542
609.2419567876866
462.7099720014196
443.54552551273866
461.9637524761257
625.6314967920745
590.4125271368358
504.26812541349983
649.8333827206704
516.39715898939
592.0417744676065
455.4584416944876
490.67183769360685
430.83429337575035
622.6029785326493
501.9717450144168
461.37123221183225
514.9595756733095
595.597935657555
468.70679109269605


==> data/hist_fpsw-snn8-cifar.csv <==
295.2283133399799
268.7427943338269
324.79184902375687
274.7989570829981
299.09171826995777
322.12561674975893
311.2396738457209
357.25896630690687
251.18578529593577
266.19397714831183
261.6945401882997
257.4691809390416
325.3267174892065
318.1147248943859
290.95208833770926
279.5611449147128
272.27065009518583
287.9467782210878
277.4825671577183
306.69296047647816
293.8926463063719
248.71983898872506
493.1975724815482
307.3624368677555
270.497780836206
332.92383701380635
339.65533814217355
279.27188234834136
256.607317670878
311.38427123313767
375.20467414974866
288.1225788699544
285.7626204203682
283.4034142742931
331.23375298441607
319.08399918186865
267.394335785785
272.0448852297038
266.19178053020073
313.700689388635
293.44875651089427
400.32826918072817
316.0076853069067
338.33184805652036
325.23783830020295
278.43131795464353
318.88466898176944
302.02866614476113
304.6605137429311
338.1746415010625
319.15610020607903
362.37227736119064
345.8886293955527
333.074867236358
305.44610403494306
329.6602587305574
275.53332920033336
468.8516089346237
270.72802013350145
289.92566305999145
269.67952633487994
313.6487385047737
403.3778864208885
326.6061182470919
336.4262116390013


==> data/hist_fpsw-snn8-packing.csv <==
9515.109994671539
6456.611570247933
16075.102880658438
6324.630641570532
8402.231632721652
14093.24088167315
7605.025400784839
8832.673827020917
6050.265606660132
6580.462606521239
5760.3686635944705
5943.041886559216
8528.930131004368
7445.35112275895
15075.679913164084
7076.33955107702
8762.398794293926
9299.557341070566
6404.180649127751
10739.7542744222
9335.324869305452
9555.844354407156
8010.509788842963
8546.42417612471
10739.7542744222
6176.041898268238
11236.965120460267
8794.146616012382
7422.582464891185
17337.031900138696
9264.062847402356
16855.4476806904
8063.73576750637
7705.347511172754
9407.691728757434
6875.876674275971
8989.572096368212
16973.31794419173
8826.1253309797
13949.336011605848
20569.35988152049
10599.058803578244
9444.297533149484
10462.002008704385
10982.735140359355
8457.088731774975
13484.35814455232
8923.472301541977
7984.159427695453
8607.037113544033
9670.057633543494
6304.375236414071
7705.347511172754
8255.729476256523
6304.375236414071
8427.7238403452
7931.975379148424
16973.31794419173
8340.840089413807
12015.764683264444
9335.324869305452
7355.104442483084
10599.058803578244
8858.337467224152
6974.668005802924
12258.507404138472
7445.35112275895
8255.729476256523
8144.914315501402
7223.763291724457
9193.880553103854
6472.491909385113
7202.327792342486
9670.057633543494
16181.229773462783
9228.83827383809
9264.062847402356
8427.7238403452
10739.7542744222
8090.614886731391
10372.583188117169
8794.146616012382
7561.322324048029
11083.034091412865
7399.952640303102
7931.975379148424
9787.034137175071
7729.886834456744
7854.965909447952
14799.905280606205
7854.965909447952
9555.844354407156
10552.975939214859
8762.398794293926
12707.772073400092
7202.327792342486
15760.93809103518
8398.562166157153
9090.578524417295
8457.088731774975
9212.684023363367
10061.779325055844
9451.974517476701
10599.058803578242
7634.287110269644
9330.79535699623
7229.821568003701
5981.934557635941
8177.550987030406
11866.337573571294
7477.418197044924
7968.635450865395
9022.339312136852
5965.590474145131
7278.020378457059
6365.61549136186
7253.84090876119
7351.535735815211
6596.393092257154
6292.236638435498
7043.245527539091
7088.980888107527
13232.764324467384
7112.0720310655315
12197.79951696714
7066.039202385494
7555.038455145736
9291.089844838802
9173.97526696268
6909.513017522527
14459.643136007402
7742.574870699
15937.27090173079
6866.056960808546
5933.168786785647
7351.535735815211
7910.891715714196
8147.037737078798
6031.5086009312645
7825.828363932323
7555.038455145736
15937.27090173079
6697.564765451283
8147.037737078798
7742.574870699
7581.271227559438
10108.361636745916
8270.477702792114
7135.314096526529
6115.983511308454
7229.821568003701
8397.715821296608
6098.89975848357
7503.113792223773
8664.309974353642
13819.026035045054
9173.97526696268
9534.524513262524
7910.891715714196
5998.368443783292
6656.7259559058475
7853.978825673087
13996.193035494347
16667.222240741357
7503.113792223773
15376.099391106465
6953.522654576809
15821.783431428392
6866.056960808546
8244.294947896055
5080.268238162975
6307.71559771913
6936.15958715978
5661.744723253918
5528.527200353825
5107.878391631251
13053.46700083542
10271.580590821315
11531.897227731906
5627.842060240421
6910.6590004422815
5713.37157483374
9590.302286328066
11675.15060944286
7257.526054518536
7610.118413442513
6005.428907732589


==> data/hist_fpsw-snn8-svhn.csv <==
476.2165547160916
502.5484230533033
516.1021283535672
566.8085955389896
560.6405654845
605.4837451833769
572.9135633848649
689.2292762541216
596.1877371336724
574.7403897659427
419.393774686566
621.4267959234403
473.0245901833207
494.48989905483205
576.2958011087931
594.399567277115
552.4648218024718
500.22259905658024
474.10621496355066
589.8219150691832
678.7023211619384
485.8095043771436
516.5729517236748
451.67118337850036
625.8542911073615
489.827267312455
732.7349331379373
718.7687778343209
1006.5111204381142
820.1104196669039
570.8564102037158
477.89748047669315
592.6698591816413
773.9369009244677
427.9759306336611
482.47296342131233
704.9660629337303
485.5316425826787
695.8893814239287
741.640597999647
534.6106964908154
615.1423439383873
655.8452205279553
489.56348561368736
593.0142916444286
558.1004938073169
677.6068552130328
537.2756471216532
504.38715951344795
456.4734323332913
736.331478759782
640.0376854189175
532.213556011485
759.3648672250529
554.8887642238799
680.8394750727647
505.96123527399817
500.1160269182449
480.3480025208663
707.032570162377
527.7512729360703
498.9322849102919
572.9010909182573
682.1822190568968
484.6031875259262


==> data/hist_latency-snn4-bram.csv <==
429.0
592.0
267.0
600.0
482.0
300.0
526.0
452.0
625.0
568.0
647.0
633.0
475.0
603.0
299.0
635.0
513.0
484.0
701.0
418.0
482.0
470.0
561.0
526.0
419.0
728.0
401.0
510.0
605.0
259.0
485.0
267.0
557.0
583.0
478.0
653.0
500.0
266.0
509.0
322.0
219.0
424.0
475.0
429.0
410.0
532.0
333.0
504.0
564.0
523.0
465.0
713.0
583.0
544.0
713.0
534.0
567.0
265.0
539.0
374.0
481.0
611.0
424.0
507.0
643.0
366.0
603.0
545.0
552.0
622.0
489.0
694.0
624.0
465.0
278.0
487.0
486.0
533.0
419.0
557.0
433.0
510.0
595.0
406.0
608.0
567.0
458.0
581.0
572.0
305.0
572.0
470.0
425.0
514.0
353.0
624.0
286.0
535.0
495.0
532.0
531.0
627.0
631.0
540.0
516.0
493.0
703.0
311.0
440.0
497.0
580.0
367.0
430.0
439.0
402.0
429.0
382.0
529.0
433.0
560.0
675.0
494.0
341.0
541.0
506.0
448.0
678.0
556.0
636.0
558.0
551.0
612.0
642.0
574.0
571.0
306.0
568.0
331.0
572.0
535.0
435.0
441.0
586.0
281.0
523.0
254.0
588.0
680.0
549.0
511.0
496.0
671.0
517.0
534.0
254.0
603.0
496.0
522.0
534.0
400.0
488.0
567.0
661.0
559.0
481.0
662.0
540.0
467.0
292.0
441.0
425.0
511.0
675.0
608.0
515.0
289.0
242.0
539.0
263.0
582.0
257.0
589.0
423.0
685.0
552.0
502.0
615.0
629.0
681.0
266.0
339.0
302.0
619.0
504.0
610.0
363.0
299.0
479.0
458.0
579.0
707.0
688.0
304.0
246.0
277.0
423.0
487.0
599.0
533.0
470.0
497.0
491.0
522.0
396.0
458.0
578.0
535.0
489.0
442.0
586.0
484.0
615.0
716.0
480.0
269.0
626.0
544.0
388.0
292.0
357.0
455.0
459.0
570.0
581.0
391.0
469.0
497.0
477.0
506.0
268.0
550.0
622.0
576.0
520.0
411.0
568.0
742.0
464.0
546.0
419.0
498.0
265.0
478.0
505.0
424.0
368.0
504.0
446.0
595.0
653.0
609.0
449.0
454.0
420.0
388.0
304.0
595.0
293.0
711.0
617.0
612.0
578.0
258.0
550.0
590.0
517.0
300.0
562.0
606.0
255.0
547.0
513.0
429.0
434.0
497.0
565.0
452.0
565.0
292.0
495.0
584.0
655.0
505.0
555.0
602.0
465.0
739.0
660.0
635.0
542.0
442.0
548.0
278.0
476.0
480.0
710.0
502.0
448.0
494.0
504.0
507.0
708.0
612.0
615.0
284.0
608.0
459.0
456.0
680.0
716.0
363.0
445.0
474.0
491.0
492.0
431.0
491.0
627.0
467.0
300.0
260.0
543.0
275.0
585.0
553.0
497.0
522.0
441.0
755.0
537.0
448.0
437.0
261.0
622.0
552.0
296.0
511.0
636.0
302.0
485.0
324.0
592.0
729.0
637.0
319.0
528.0
630.0
264.0
433.0
532.0
516.0
573.0
560.0
463.0
634.0
534.0
558.0
615.0
463.0
541.0
387.0
539.0
626.0
637.0
545.0
586.0
385.0
258.0
258.0
492.0
665.0
497.0
548.0
370.0
613.0
256.0
502.0
471.0
293.0
406.0
653.0
616.0
466.0
270.0
504.0
612.0
563.0
513.0
497.0
513.0
630.0
519.0
731.0
531.0
531.0
623.0
675.0
636.0
620.0
311.0
448.0
374.0
629.0
518.0
423.0
441.0
287.0
429.0
530.0
275.0
453.0
613.0
484.0
509.0
638.0
581.0
410.0
271.0
546.0
515.0
297.0
622.0
419.0
538.0
430.0
435.0
508.0
736.0
410.0
453.0
755.0
572.0
558.0
439.0
618.0
589.0
622.0
487.0
528.0
739.0
509.0
614.0
518.0
666.0
511.0
308.0
460.0
511.0
535.0
592.0
431.0
575.0
665.0
620.0
641.0
598.0
544.0
536.0
573.0
611.0
569.0
415.0
564.0
239.0
614.0
609.0
310.0
594.0
461.0
552.0
297.0
451.0
475.0
409.0
482.0
559.0
609.0
496.0
434.0
267.0
519.0
529.0
584.0
762.0
489.0
618.0
466.0
391.0
525.0
371.0
616.0
606.0
501.0
692.0
236.0
579.0
288.0
485.0
512.0
536.0
505.0
363.0
506.0
628.0
661.0
429.0
584.0
536.0
609.0
416.0
440.0
359.0
510.0
345.0
635.0
637.0
574.0
787.0
533.0
284.0
436.0
482.0
469.0
572.0
484.0
593.0
478.0
300.0
463.0
621.0
652.0
501.0
430.0
500.0
499.0
585.0
634.0
591.0
485.0
729.0
450.0
410.0
544.0
631.0
539.0
476.0
603.0
454.0
467.0
601.0
433.0
601.0
483.0
518.0
549.0
456.0
408.0
484.0
524.0
508.0
577.0
475.0
518.0
587.0
562.0
470.0
591.0
522.0
580.0
447.0
517.0
674.0
454.0
599.0
289.0
415.0
577.0
556.0
650.0
419.0
691.0
522.0
641.0
453.0
484.0
564.0
565.0
567.0
463.0
518.0
492.0
495.0
668.0
513.0
533.0
437.0
585.0
500.0
650.0
530.0
550.0
670.0
619.0
413.0
347.0
356.0
445.0
580.0
606.0
426.0
626.0
470.0
540.0
475.0
468.0
622.0
497.0
468.0
492.0
574.0
448.0
661.0
583.0
567.0
553.0
463.0
471.0
586.0
497.0
448.0
302.0
594.0
581.0
604.0
586.0
513.0
431.0
268.0
756.0
379.0
476.0
494.0
276.0
512.0
704.0
722.0
708.0
602.0
555.0
520.0
507.0
454.0
455.0
270.0
609.0
694.0
378.0
311.0
507.0
404.0
463.0
645.0
280.0
632.0
504.0
274.0
591.0
716.0
541.0
383.0
540.0
558.0
283.0
399.0
549.0
546.0
518.0
551.0
477.0
366.0
605.0
585.0
473.0
469.0
505.0
280.0
273.0
496.0
544.0
435.0
316.0
743.0
378.0
481.0
638.0
424.0
455.0
446.0
517.0
541.0
637.0
699.0
452.0
618.0
631.0
676.0
328.0
558.0
522.0
620.0
663.0
652.0
550.0
551.0
476.0
272.0
358.0
552.0
563.0
602.0
486.0
665.0
619.0
476.0
441.0
269.0
637.0
576.0
661.0
545.0
385.0
475.0
717.0
443.0
700.0
326.0
399.0
548.0
489.0
245.0
587.0
797.0
513.0
553.0
277.0
269.0
417.0
454.0
482.0
415.0
402.0
531.0
593.0
678.0
624.0
460.0
740.0
274.0
304.0
478.0
589.0
462.0
279.0
444.0
389.0
519.0
481.0
313.0
599.0
467.0
625.0
526.0
656.0
253.0
498.0
594.0
536.0
705.0
434.0
517.0
303.0
546.0
727.0
596.0
614.0
398.0
676.0
377.0
296.0
627.0
592.0
661.0
542.0
565.0
655.0
533.0
613.0
709.0
586.0
239.0
687.0
518.0
708.0
552.0
450.0
521.0
587.0
615.0
334.0
620.0
618.0
613.0
511.0
642.0
275.0
499.0
307.0
472.0
619.0
493.0
508.0
278.0
460.0
487.0
413.0
281.0
298.0
579.0
541.0
602.0
342.0
557.0
354.0
509.0
513.0
690.0
509.0
540.0
291.0
670.0
291.0
585.0
413.0
458.0
607.0
551.0
525.0
479.0
574.0
410.0
627.0
492.0
481.0
561.0
750.0
530.0
574.0
566.0
491.0
636.0
446.0
711.0
524.0
532.0
417.0
587.0
802.0
742.0
681.0
609.0
425.0
501.0
448.0
410.0
561.0
432.0
574.0
545.0
588.0
273.0
524.0
554.0
611.0
505.0
666.0
608.0
663.0
601.0
490.0
690.0
302.0
526.0
428.0
570.0
694.0
618.0
513.0
281.0
438.0
425.0
498.0
481.0
697.0
490.0
515.0
481.0
515.0
411.0
237.0
465.0
250.0
591.0
555.0
757.0
644.0
631.0
586.0
551.0
488.0
267.0
434.0
393.0
686.0
629.0
611.0
533.0
557.0
624.0
633.0
618.0
550.0
444.0
541.0
498.0
414.0
638.0
383.0
510.0
257.0
285.0
457.0
518.0
518.0
431.0
387.0
579.0
406.0
620.0
500.0
357.0
404.0
528.0
433.0
255.0
273.0
594.0
451.0
282.0
400.0
514.0
514.0
502.0
698.0
653.0
601.0
619.0
491.0
328.0
619.0
315.0
514.0
650.0
504.0
503.0
250.0
738.0
522.0
450.0
257.0
552.0
548.0
675.0
500.0
576.0
351.0
680.0
607.0
742.0
629.0
485.0


==> data/hist_latency-snn4-cifar.csv <==
9310.0
9905.0
8722.0
9857.0
9487.0
9249.0
8820.0
8220.0
10417.0
9916.0
9515.0
10092.0
8376.0
8078.0
9812.0
9952.0
9517.0
9794.0
9121.0
9210.0
9582.0
11641.0
5642.0
9347.0
10315.0
9419.0
8772.0
9685.0
10000.0
8700.0
7448.0
9955.0
9606.0
9700.0
8263.0
7954.0
9955.0
11004.0
10374.0
9302.0
9943.0
7110.0
8316.0
8721.0
8737.0
10082.0
8871.0
9116.0
9328.0
8521.0
8905.0
8522.0
8009.0
8625.0
8653.0
8647.0
10037.0
5952.0
10080.0
9524.0
10636.0
9047.0
7459.0
9858.0
9378.0
8775.0
9244.0
10699.0
7865.0
8602.0
10192.0
8562.0
10292.0
8529.0
9800.0
9369.0
10216.0
8249.0
7842.0
11068.0
9818.0
6111.0
9083.0
10916.0
11179.0
8756.0
8387.0
10416.0
10365.0
9639.0
9669.0
8607.0
10585.0
9250.0
7506.0
10320.0
10029.0
8916.0
11592.0
10558.0
8798.0
9593.0
6172.0
9900.0
9785.0
10817.0
8261.0
8107.0
9928.0
8686.0
10206.0
10343.0
10464.0
9482.0
9786.0
9152.0
9704.0
8971.0
3632.0
9795.0
9961.0
6278.0
8881.0
10050.0
9524.0
9742.0
8849.0
9204.0
8580.0
10601.0
10773.0
10864.0
9661.0
10234.0
10388.0
9918.0
9656.0
10250.0
9387.0
9171.0
9330.0
9782.0
10902.0
9022.0
9297.0
10264.0
6860.0
9403.0
9256.0
8527.0
10305.0
8688.0
7766.0
10777.0
6974.0
8035.0
10478.0
9724.0
9341.0
9121.0
9484.0
6700.0
9438.0
9416.0
9924.0
9930.0
9537.0
8790.0
10390.0
8916.0
10858.0
10589.0
9458.0
7833.0
9692.0
9628.0
9785.0
9371.0
9315.0
9823.0
10950.0
10815.0
10482.0
9031.0
11257.0
9647.0
6193.0
9485.0
10905.0
9328.0
10934.0
9704.0
9983.0
8953.0
9665.0
6960.0
9861.0
11180.0
8265.0
9524.0
9321.0
9623.0
9052.0
9177.0
8206.0
10972.0
6256.0
10182.0
10318.0
9530.0
9524.0
8685.0
11139.0
9420.0
10190.0
11487.0
11122.0
10120.0
11397.0
10154.0
10167.0
8216.0
10466.0
8369.0
8798.0
9255.0
9187.0
10455.0
10677.0
9568.0
7881.0
10634.0
8975.0
8141.0
9414.0
8504.0
6846.0
9278.0
11495.0
11193.0
7031.0
9687.0
9477.0
9830.0
8095.0
7191.0
10168.0
9155.0
9629.0
5622.0
10032.0
8246.0
10259.0
7712.0
9173.0
9937.0
9071.0
10261.0
9607.0
9186.0
8686.0
9356.0
7658.0
7926.0
10217.0
9480.0
9653.0
7452.0
10305.0
11025.0
9790.0
10293.0
8005.0
5174.0
9850.0
10253.0
9356.0
9813.0
9995.0
8154.0
9931.0
9480.0
10236.0
10659.0
10336.0
9826.0
6339.0
9684.0
9672.0
9763.0
9393.0
9255.0
9154.0
8033.0
9164.0
8818.0
9003.0
10689.0
10085.0
9421.0
8927.0
10037.0
9295.0
8563.0
9167.0
10397.0
8775.0
9679.0
9236.0
8780.0
8583.0
9826.0
9447.0
11032.0
9512.0
9946.0
8842.0
9874.0
8391.0
9311.0
9586.0
8583.0
6379.0
9199.0
9208.0
9002.0
9076.0
9710.0
8631.0
10182.0
8896.0
10361.0
9454.0
8115.0
9434.0
9318.0
9101.0
8971.0
10241.0
10477.0
10382.0
10202.0
9337.0
9806.0
8579.0
9017.0
10147.0
9751.0
9026.0
9846.0
8886.0
8680.0
8738.0
11123.0
10350.0
10898.0
10061.0
9136.0
8725.0
8109.0
8640.0
10570.0
9778.0
8323.0
10583.0
10642.0
9884.0
8670.0
7797.0
9648.0
10251.0
10746.0
10139.0
9063.0
8194.0
8980.0
10920.0
8878.0
7799.0
9311.0
8812.0
9324.0
11267.0
10441.0
8454.0
11729.0
9459.0
8418.0
9619.0
10442.0
8799.0
7213.0
10242.0
7396.0
9521.0
10042.0
9317.0
8764.0
8475.0
10884.0
10500.0
7820.0
10652.0
9528.0
8770.0
7128.0
9003.0
8891.0
9939.0
10495.0
9420.0
10660.0
9861.0
9815.0
10136.0
9474.0
10528.0
9259.0
9086.0
9530.0
4999.0
9985.0
9521.0
6200.0
10309.0
10175.0
8994.0
9512.0
9599.0
11117.0
9367.0
11083.0
9516.0
8575.0
10222.0
8786.0
9232.0
8107.0
7872.0
9888.0
10420.0
7894.0
9607.0
9141.0
9150.0
9411.0
9357.0
10326.0
10072.0
9156.0
9882.0
9158.0
10011.0
10505.0
9677.0
11043.0
9028.0
9356.0
8729.0
9409.0
9501.0
9397.0
9733.0
9777.0
10332.0
10136.0
9435.0
10520.0
9855.0
9853.0
8001.0
10351.0
8835.0
9574.0
9477.0
9038.0
9674.0
8807.0
9622.0
9475.0
10199.0
9324.0
9062.0
9153.0
10799.0
8519.0
9693.0
9841.0
10186.0
9456.0
9200.0
9050.0
9111.0
8514.0
9132.0
9782.0
8319.0
9758.0
9290.0
10885.0
10353.0
9251.0
8303.0
8531.0
9784.0
10406.0
8886.0
8189.0
11254.0
6217.0
10503.0
9595.0
9388.0
10186.0
9540.0
9736.0
8949.0
11166.0
7808.0
10067.0
10371.0
11073.0
10934.0
8946.0
11024.0
9682.0
9630.0
9800.0
8698.0
6663.0
9249.0
9414.0
8833.0
10317.0
7817.0
9583.0
10213.0
9156.0
8848.0
9700.0
10238.0
10350.0
11361.0
10290.0
9398.0
9671.0
10746.0
9923.0
9203.0
10056.0
9311.0
9441.0
9044.0
9778.0
8723.0
8309.0
9462.0
6986.0
8033.0
9190.0
10007.0
7976.0
9290.0
9337.0
9100.0
8579.0
9643.0
8905.0
9100.0
10524.0
8785.0
10482.0
8815.0
9108.0
10910.0
9295.0
8888.0
9227.0
11314.0
9370.0
8829.0
9842.0
9616.0
7802.0
7527.0
9600.0
8944.0
8873.0
8493.0
9865.0
9520.0
8383.0
11241.0
8885.0
9674.0
8309.0
10536.0
9394.0
8144.0
9547.0
8519.0
10965.0
9261.0
9621.0
9286.0
7964.0
9948.0
8326.0
8623.0
10689.0
8593.0
11477.0
9232.0
9975.0
8672.0
8095.0
9695.0
9608.0
9928.0
10612.0
9518.0
10030.0
8962.0
10436.0
9105.0
9776.0
10469.0
8545.0
8712.0
8127.0
8413.0
7417.0
7453.0
10470.0
9235.0
9444.0
9697.0
9154.0
10619.0
10250.0
7283.0
7667.0
9995.0
9379.0
9062.0
11029.0
7992.0
10036.0
9891.0
9800.0
8497.0
8996.0
10247.0
9797.0
9970.0
9370.0
10627.0
9461.0
9633.0
7284.0
8618.0
9645.0
9748.0
7661.0
7476.0
9005.0
9922.0
9965.0
9816.0
8161.0
10539.0
8957.0
10271.0
10528.0
6145.0
9786.0
9400.0
9145.0
11216.0
9234.0
9485.0
7971.0
8183.0
9424.0
10600.0
9416.0
7275.0
9085.0
8891.0
9814.0
9998.0
9957.0
10518.0
10204.0
8689.0
8333.0
10267.0
7658.0
9842.0
9913.0
10220.0
9850.0
9258.0
8854.0
9306.0
9472.0
9681.0
8962.0
10519.0
8822.0
9693.0
10553.0
9654.0
8499.0
9333.0
7652.0
8608.0
9987.0
9213.0
7817.0
7999.0
9103.0
9569.0
9161.0
9273.0
8191.0
7371.0
9063.0
9298.0
10434.0
8566.0
11090.0
10379.0
9888.0
8977.0
9852.0
9558.0
10903.0
7079.0
9184.0
9896.0
10865.0
10275.0
10601.0
9004.0
9406.0
9370.0
10087.0
9761.0
8764.0
9938.0
6960.0
9912.0
10729.0
8595.0
8263.0
8036.0
8711.0
9127.0
9719.0
9369.0
10521.0
9961.0
10280.0
10374.0
9462.0
9560.0
9313.0
9257.0
10005.0
6920.0
9536.0
9684.0
8359.0
9492.0
6886.0
8596.0
9979.0
9463.0
10081.0
10295.0
8803.0
9004.0
9354.0
7911.0
10352.0
11165.0
9837.0
9546.0
6339.0
11463.0
10478.0
10370.0
8130.0
9827.0
9825.0
8568.0
10360.0
9716.0
8925.0
9745.0
9949.0
9478.0
9773.0
8666.0
8055.0
8583.0
9271.0
11237.0
9526.0
10359.0
9314.0
9829.0
8629.0
9859.0
8526.0
8934.0
8562.0
7654.0
8270.0
8792.0
10585.0
9435.0
7928.0
10273.0
7813.0
8749.0
9459.0
10435.0
10646.0
8764.0
9621.0
10572.0
9696.0
9117.0
8944.0
9434.0
9631.0
8781.0
9099.0
10887.0
5828.0
9884.0
9471.0
7976.0
7480.0
9023.0
9986.0
7995.0
7710.0
9086.0
9911.0
8218.0
7393.0
10279.0
9532.0
9974.0
8996.0
9160.0
8224.0
7500.0
8962.0
6959.0
10581.0
10494.0
9722.0
9412.0
10302.0
9372.0
10170.0
10005.0
8712.0
3341.0
9064.0
8812.0
10313.0
8336.0
10402.0
9121.0
10057.0
9918.0
8898.0
10878.0
11470.0
9508.0
10464.0
9791.0
9487.0
8969.0
9314.0
8002.0
9539.0
9852.0
11444.0
9171.0
8354.0
9835.0
9498.0
9686.0
10022.0
6428.0
9224.0
9041.0
9065.0
10313.0
10133.0
8000.0
3961.0
7989.0
8552.0
9968.0
8721.0
10207.0
10249.0
7878.0
10162.0
9511.0
9619.0
10206.0
10198.0
10612.0
9452.0
9883.0
9906.0
8522.0
7034.0
9086.0
10423.0
10973.0
10076.0
8612.0
9287.0
8365.0
8457.0
11015.0
11129.0
9434.0
10454.0
8457.0
5593.0
10081.0
8654.0
9732.0
8832.0
9053.0
10599.0
10014.0
6407.0
8723.0
7622.0
10067.0
10209.0
7682.0
9906.0
9734.0
10300.0
9406.0
8184.0
10685.0
9341.0
10314.0
8651.0
10583.0
9578.0
9167.0
9803.0
10377.0
10047.0
8717.0
9945.0
9065.0
8940.0
10012.0
7336.0
10070.0
9998.0
7837.0
8435.0
8290.0
8973.0
8750.0
10191.0
7316.0
8506.0
8276.0
7650.0
9877.0
9016.0
9892.0
9411.0
8767.0
6835.0
8994.0
10135.0
9977.0
9662.0
8899.0
9011.0
8696.0
9797.0
9687.0


==> data/hist_latency-snn4-svhn.csv <==
7129.0
6326.0
6989.0
5588.0
6323.0
6530.0
5686.0
4945.0
5333.0
5261.0
7515.0
4963.0
7177.0
6385.0
6058.0
5578.0
5865.0
6664.0
7134.0
6363.0
4903.0
6975.0
6207.0
7586.0
5516.0
7616.0
4904.0
4785.0
3277.0
4305.0
5768.0
7607.0
5574.0
4340.0
8006.0
6555.0
4808.0
7413.0
4970.0
4806.0
6853.0
5450.0
5273.0
7353.0
5943.0
6006.0
5066.0
6413.0
6832.0
7264.0
4715.0
5343.0
6356.0
4422.0
5922.0
5042.0
6554.0
6839.0
7186.0
4724.0
6468.0
6588.0
6473.0
9007.0
3312.0
5593.0
4911.0
5483.0
5969.0
5325.0
6393.0
6570.0
4047.0
7838.0
5688.0
5283.0
6034.0
5580.0
6038.0
5329.0
7508.0
8124.0
7533.0
4985.0
6744.0
5980.0
5772.0
7801.0
7654.0
7900.0
6087.0
4152.0
4751.0
4886.0
3534.0
6472.0
5645.0
5381.0
5279.0
3669.0
5129.0
7554.0
5492.0
7779.0
7402.0
7066.0
7765.0
6883.0
6951.0
6247.0
6577.0
5663.0
6707.0
6232.0
6587.0
8612.0
5304.0
6168.0
7208.0
5735.0
5586.0
6748.0
3333.0
7797.0
6267.0
5344.0
6663.0
4304.0
7644.0
6041.0
5230.0
5832.0
4527.0
7511.0
6038.0
7024.0
6847.0
6660.0
4097.0
4103.0
6629.0
3820.0
7276.0
6639.0
6557.0
7690.0
6053.0
5013.0
4707.0
6027.0
3839.0
4895.0
5661.0
6511.0
6628.0
6712.0
7660.0
5419.0
7820.0
6454.0
6606.0
5567.0
5213.0
5712.0
5429.0
6344.0
7034.0
6071.0
4177.0
6690.0
6089.0
6812.0
5919.0
6245.0
4050.0
4549.0
6280.0
5526.0
6567.0
6043.0
4691.0
8335.0
6389.0
4558.0
8213.0
4074.0
9961.0
6069.0
4787.0
4247.0
5503.0
5924.0
6131.0
8085.0
7456.0
5324.0
3450.0
8689.0
5708.0
8394.0
7357.0
7255.0
8053.0
4611.0
4719.0
6717.0
6043.0
5566.0
7788.0
7144.0
5232.0
7303.0
5389.0
7801.0
3383.0
7972.0
6926.0
7424.0
7654.0
6733.0
7131.0
4717.0
7499.0
3343.0
5708.0
6512.0
6414.0
4913.0
6759.0
7728.0
5884.0
6762.0
5164.0
5557.0
6962.0
7366.0
4062.0
6113.0
7236.0
6688.0
6585.0
8902.0
6165.0
6997.0
6329.0
4257.0
7955.0
6100.0
6547.0
4201.0
5083.0
4735.0
5989.0
6455.0
5119.0
7986.0
5157.0
5436.0
6266.0
6536.0
5882.0
6412.0
7895.0
7003.0
3312.0
8141.0
6602.0
6662.0
6403.0
5142.0
5915.0
6526.0
3719.0
7751.0
6038.0
5483.0
6353.0
8502.0
5385.0
6152.0
3533.0
4835.0
6746.0
5544.0
4376.0
5829.0
6517.0
5528.0
4960.0
6046.0
3531.0
4894.0
6152.0
5977.0
6836.0
5334.0
8880.0
5226.0
4847.0
6493.0
6467.0
6571.0
5591.0
5235.0
6622.0
7148.0
8360.0
4313.0
3791.0
4102.0
5724.0
7014.0
5362.0
4161.0
3840.0
5752.0
5299.0
5236.0
5033.0
6952.0
4056.0
5188.0
4274.0
5511.0
4697.0
5770.0
6619.0
5409.0
3349.0
3354.0
3848.0
6739.0
5679.0
5601.0
8543.0
5624.0
5063.0
5750.0
5918.0
4039.0
4983.0
6071.0
5344.0
6833.0
6635.0
5810.0
8243.0
3951.0
5691.0
6608.0
6180.0
4443.0
6668.0
4580.0
6454.0
6785.0
6020.0
4937.0
5347.0
6371.0
7410.0
6174.0
7236.0
6043.0
6444.0
6462.0
6517.0
5460.0
5170.0
4659.0
6598.0
4833.0
6887.0
5040.0
6874.0
5474.0
8026.0
4698.0
5898.0
6236.0
6981.0
7393.0
5235.0
7104.0
6124.0
6620.0
7436.0
5320.0
6585.0
4631.0
6660.0
6798.0
6315.0
6474.0
4166.0
6071.0
6698.0
5524.0
7474.0
7361.0
5548.0
7377.0
5438.0
6744.0
3379.0
6246.0
4820.0
6672.0
7495.0
4069.0
7207.0
6803.0
5919.0
8398.0
4438.0
6018.0
6449.0
6582.0
6223.0
6270.0
5254.0
5063.0
5299.0
7278.0
5336.0
5710.0
9043.0
6679.0
8064.0
5292.0
4664.0
4297.0
5390.0
6041.0
7692.0
6430.0
6765.0
7591.0
7769.0
4844.0
3886.0
5391.0
7231.0
5710.0
6625.0
6466.0
8017.0
6383.0
7692.0
8294.0
6325.0
6534.0
7569.0
3424.0
5913.0
7682.0
5923.0
6246.0
7349.0
7014.0
4683.0
4132.0
4879.0
4628.0
6158.0
6292.0
6842.0
7094.0
6226.0
7482.0
5094.0
7203.0
5697.0
5930.0
7550.0
4302.0
6942.0
7237.0
6174.0
6101.0
7584.0
6937.0
5104.0
5647.0
8270.0
6138.0
6982.0
6826.0
5588.0
7422.0
7160.0
8242.0
3341.0
5366.0
5362.0
5695.0
4111.0
5489.0
5918.0
6718.0
6092.0
6978.0
5867.0
7044.0
4487.0
7630.0
6985.0
9517.0
4750.0
6535.0
5792.0
6708.0
6263.0
3575.0
6725.0
3442.0
7812.0
5864.0
3958.0
5331.0
6312.0
6798.0
5279.0
4701.0
6058.0
7010.0
7424.0
8152.0
6982.0
4886.0
4923.0
6422.0
6236.0
6597.0
6335.0
6739.0
5427.0
3709.0
5549.0
7820.0
8258.0
6426.0
6776.0
5508.0
7000.0
7484.0
8350.0
6961.0
6360.0
6965.0
7795.0
7395.0
4337.0
6694.0
3314.0
5564.0
5776.0
4926.0
6781.0
4317.0
5180.0
4924.0
5718.0
3312.0
5819.0
6505.0
6763.0
4911.0
5280.0
7721.0
6589.0
6243.0
6942.0
4964.0
8182.0
7614.0
8315.0
4864.0
6414.0
7958.0
6535.0
5573.0
5092.0
5144.0
7008.0
4182.0
7291.0
7888.0
4235.0
5538.0
5235.0
7629.0
5049.0
4349.0
6568.0
6200.0
5170.0
6632.0
7676.0
7384.0
4705.0
5821.0
5863.0
4250.0
6216.0
6202.0
7008.0
3383.0
8660.0
6146.0
7095.0
4492.0
3668.0
7289.0
7005.0
5908.0
5151.0
6726.0
6596.0
4752.0
5675.0
7027.0
7121.0
7131.0
7455.0
5336.0
3312.0
7018.0
6929.0
6628.0
7362.0
4910.0
5792.0
3312.0
6247.0
5485.0
5383.0
4790.0
7244.0
6214.0
6515.0
5386.0
5904.0
4941.0
5365.0
5149.0
7122.0
7293.0
5915.0
5249.0
5356.0
6774.0
8188.0
5463.0
6519.0
5283.0
6377.0
5534.0
5862.0
7656.0
4418.0
3312.0
4710.0
4545.0
5540.0
6487.0
4291.0
5729.0
5689.0
7792.0
3606.0
4607.0
5723.0
8132.0
5348.0
6990.0
6069.0
6048.0
7898.0
5902.0
6953.0
5918.0
6390.0
5101.0
4777.0
5496.0
6254.0
8652.0
5811.0
6971.0
4278.0
5508.0
6428.0
4529.0
3796.0
6387.0
5526.0
5160.0
7631.0
4901.0
5022.0
5018.0
6706.0
8385.0
5735.0
5827.0
5984.0
8203.0
5987.0
6759.0
5048.0
5401.0
7472.0
7128.0
8276.0
6253.0
4692.0
5890.0
6117.0
5884.0
4669.0
7645.0
6317.0
6212.0
7382.0
3767.0
6008.0
6503.0
5523.0
3193.0
7280.0
7316.0
7410.0
4431.0
6935.0
6500.0
8495.0
5810.0
6496.0
5015.0
4958.0
5453.0
7822.0
5853.0
4051.0
7238.0
5552.0
7156.0
5507.0
5499.0
5010.0
6582.0
5348.0
5610.0
4931.0
6822.0
4641.0
5446.0
7353.0
6728.0
4622.0
8004.0
3427.0
4982.0
5117.0
5158.0
4868.0
7094.0
6254.0
6549.0
6667.0
6919.0
5009.0
5050.0
6988.0
3241.0
6921.0
5415.0
7710.0
7295.0
6120.0
4671.0
7034.0
5173.0
6910.0
6297.0
6619.0
5838.0
6645.0
6501.0
4920.0
4904.0
5662.0
4195.0
5735.0
5769.0
6750.0
5142.0
4967.0
5885.0
7921.0
4802.0
6560.0
4670.0
6349.0
5989.0
4930.0
6551.0
6685.0
4712.0
7449.0
4540.0
5028.0
4894.0
4331.0
4922.0
4702.0
7361.0
6642.0
6934.0
7446.0
7144.0
7188.0
6762.0
6193.0
8727.0
5996.0
6444.0
6947.0
5343.0
5480.0
5021.0
6088.0
6190.0
6816.0
6677.0
6787.0
5187.0
4075.0
4489.0
5891.0
5279.0
4819.0
7028.0
5138.0
6566.0
5606.0
6703.0
6045.0
6986.0
5412.0
7446.0
3312.0
5612.0
6354.0
3580.0
5652.0
6826.0
7451.0
5922.0
7398.0
7411.0
5064.0
5420.0
5656.0
7884.0
5248.0
6917.0
7970.0
6719.0
6200.0
4848.0
6448.0
5907.0
5707.0
7463.0
4748.0
4464.0
3746.0
7520.0
5892.0
7472.0
4906.0
5255.0
8029.0
3448.0
5892.0
5512.0
7150.0
5382.0
5486.0
4059.0
5801.0
7069.0
7487.0
7449.0
5822.0
6393.0
3455.0
7683.0
5709.0
9894.0
6217.0
6657.0
8126.0
7277.0
5077.0
5402.0
5357.0
3969.0
6345.0
5617.0
6956.0
6486.0
4464.0
4794.0
5506.0
3457.0
5906.0
8169.0
7704.0
7624.0
6082.0
6687.0
5493.0
7557.0
6036.0
6076.0
5833.0
7090.0
8287.0
4420.0
6061.0
6755.0
5136.0
6207.0
7370.0
7017.0
6763.0
5145.0
4735.0
6724.0
6302.0
6474.0
5252.0
8132.0
3650.0
8847.0
5564.0
6798.0
7101.0
6942.0
7472.0
7278.0
5681.0
5597.0
6617.0
9173.0
7140.0
6313.0
6635.0
6934.0
7827.0
5121.0
5848.0
5695.0
7379.0
6787.0
5930.0
3761.0
5294.0
5751.0
7223.0
5807.0
6799.0
6955.0
6250.0
6137.0
8294.0
6210.0
6732.0
6392.0
5728.0
5933.0
7093.0
4039.0
8998.0
3701.0
8161.0
8234.0
6063.0
6992.0
5047.0
6562.0
6424.0
4643.0
6171.0
8185.0
5366.0
5099.0
4651.0


==> data/hist_latency-snn8-cifar.csv <==
5033.0
5354.0
4715.0
5328.0
5128.0
4999.0
4767.0
4443.0
5631.0
5359.0
5143.0
5455.0
4527.0
4366.0
5304.0
5379.0
5144.0
5294.0
4930.0
4978.0
5179.0
6292.0
3049.0
5052.0
5576.0
5091.0
4741.0
5235.0
5405.0
4702.0
4026.0
5381.0
5192.0
5243.0
4466.0
4299.0
5381.0
5948.0
5607.0
5028.0
5375.0
3843.0
4495.0
4714.0
4723.0
5450.0
4795.0
4927.0
5042.0
4606.0
4813.0
4607.0
4328.0
4662.0
4677.0
4674.0
5425.0
3217.0
5448.0
5148.0
5749.0
4890.0
4031.0
5328.0
5069.0
4743.0
4996.0
5783.0
4251.0
4649.0
5509.0
4628.0
5563.0
4610.0
5297.0
5064.0
5522.0
4459.0
4239.0
5983.0
5307.0
3303.0
4909.0
5900.0
6042.0
4733.0
4533.0
5630.0
5602.0
5210.0
5226.0
4652.0
5721.0
5000.0
4057.0
5578.0
5421.0
4819.0
6265.0
5707.0
4756.0
5185.0
3336.0
5351.0
5289.0
5847.0
4465.0
4382.0
5366.0
4695.0
5517.0
5591.0
5656.0
5125.0
5289.0
4946.0
5245.0
4849.0
1963.0
5294.0
5384.0
3393.0
4800.0
5432.0
5147.0
5266.0
4783.0
4975.0
4638.0
5730.0
5823.0
5872.0
5222.0
5532.0
5615.0
5361.0
5219.0
5540.0
5074.0
4957.0
5043.0
5287.0
5893.0
4876.0
5025.0
5548.0
3708.0
5083.0
5003.0
4609.0
5570.0
4696.0
4198.0
5825.0
3769.0
4343.0
5663.0
5256.0
5049.0
4930.0
5126.0
3621.0
5102.0
5089.0
5364.0
5367.0
5155.0
4751.0
5616.0
4819.0
5869.0
5724.0
5112.0
4234.0
5239.0
5204.0
5289.0
5065.0
5035.0
5309.0
5919.0
5846.0
5666.0
4881.0
6085.0
5214.0
3347.0
5127.0
5894.0
5042.0
5910.0
5245.0
5396.0
4839.0
5224.0
3762.0
5330.0
6043.0
4467.0
5148.0
5038.0
5201.0
4893.0
4960.0
4436.0
5930.0
3381.0
5503.0
5577.0
5151.0
5148.0
4694.0
6021.0
5091.0
5508.0
6209.0
6012.0
5470.0
6160.0
5488.0
5495.0
4441.0
5657.0
4524.0
4755.0
5002.0
4965.0
5651.0
5771.0
5171.0
4260.0
5748.0
4851.0
4400.0
5088.0
4597.0
3700.0
5015.0
6213.0
6050.0
3800.0
5236.0
5122.0
5313.0
4375.0
3887.0
5496.0
4948.0
5205.0
3039.0
5422.0
4457.0
5545.0
4169.0
4958.0
5371.0
4903.0
5546.0
5193.0
4966.0
4695.0
5057.0
4139.0
4284.0
5522.0
5124.0
5218.0
4028.0
5570.0
5959.0
5292.0
5563.0
4327.0
2797.0
5324.0
5542.0
5057.0
5304.0
5402.0
4408.0
5368.0
5124.0
5533.0
5761.0
5587.0
5311.0
3426.0
5234.0
5228.0
5277.0
5077.0
5002.0
4948.0
4342.0
4953.0
4766.0
4866.0
5777.0
5451.0
5092.0
4825.0
5425.0
5024.0
4628.0
4955.0
5620.0
4743.0
5232.0
4992.0
4746.0
4639.0
5311.0
5106.0
5963.0
5141.0
5376.0
4779.0
5337.0
4535.0
5033.0
5181.0
4639.0
3448.0
4972.0
4977.0
4866.0
4906.0
5248.0
4665.0
5504.0
4809.0
5600.0
5110.0
4386.0
5099.0
5036.0
4919.0
4849.0
5535.0
5663.0
5611.0
5515.0
5047.0
5300.0
4637.0
4874.0
5484.0
5271.0
4879.0
5322.0
4803.0
4692.0
4723.0
6012.0
5594.0
5891.0
5438.0
4938.0
4716.0
4383.0
4670.0
5713.0
5285.0
4499.0
5720.0
5752.0
5342.0
4686.0
4214.0
5215.0
5541.0
5808.0
5481.0
4899.0
4429.0
4854.0
5902.0
4799.0
4215.0
5033.0
4763.0
5040.0
6090.0
5643.0
4569.0
6340.0
5113.0
4550.0
5199.0
5644.0
4756.0
3898.0
5536.0
3998.0
5146.0
5428.0
5036.0
4737.0
4581.0
5883.0
5675.0
4227.0
5758.0
5150.0
4740.0
3853.0
4866.0
4806.0
5372.0
5673.0
5092.0
5762.0
5330.0
5305.0
5479.0
5121.0
5691.0
5005.0
4911.0
5151.0
2702.0
5397.0
5146.0
3351.0
5572.0
5500.0
4861.0
5142.0
5188.0
6009.0
5063.0
5990.0
5144.0
4635.0
5525.0
4749.0
4990.0
4382.0
4255.0
5345.0
5632.0
4267.0
5193.0
4941.0
4946.0
5087.0
5057.0
5581.0
5444.0
4949.0
5341.0
4950.0
5411.0
5678.0
5230.0
5969.0
4880.0
5057.0
4718.0
5086.0
5136.0
5079.0
5260.0
5284.0
5585.0
5479.0
5100.0
5686.0
5327.0
5326.0
4324.0
5595.0
4775.0
5175.0
5123.0
4885.0
5229.0
4760.0
5201.0
5121.0
5513.0
5040.0
4898.0
4947.0
5837.0
4605.0
5239.0
5319.0
5506.0
5111.0
4973.0
4892.0
4925.0
4602.0
4936.0
5288.0
4496.0
5274.0
5021.0
5884.0
5596.0
5000.0
4488.0
4611.0
5288.0
5625.0
4803.0
4426.0
6083.0
3360.0
5677.0
5186.0
5074.0
5506.0
5157.0
5262.0
4837.0
6036.0
4220.0
5441.0
5606.0
5985.0
5910.0
4835.0
5959.0
5233.0
5205.0
5297.0
4701.0
3601.0
4999.0
5088.0
4775.0
5576.0
4225.0
5179.0
5520.0
4949.0
4783.0
5243.0
5534.0
5594.0
6141.0
5562.0
5080.0
5227.0
5808.0
5363.0
4974.0
5436.0
5033.0
5103.0
4888.0
5285.0
4715.0
4491.0
5114.0
3776.0
4341.0
4967.0
5409.0
4312.0
5021.0
5047.0
4919.0
4637.0
5212.0
4813.0
4919.0
5689.0
4749.0
5666.0
4764.0
4923.0
5897.0
5024.0
4804.0
4987.0
6115.0
5065.0
4772.0
5320.0
5198.0
4217.0
4069.0
5189.0
4834.0
4796.0
4591.0
5332.0
5146.0
4531.0
6076.0
4802.0
5229.0
4491.0
5695.0
5078.0
4402.0
5160.0
4605.0
5927.0
5006.0
5200.0
5019.0
4305.0
5377.0
4500.0
4661.0
5778.0
4645.0
6203.0
4990.0
5392.0
4687.0
4375.0
5240.0
5193.0
5366.0
5736.0
5144.0
5421.0
4844.0
5641.0
4921.0
5284.0
5659.0
4619.0
4709.0
4393.0
4548.0
4009.0
4028.0
5659.0
4992.0
5105.0
5241.0
4948.0
5740.0
5540.0
3937.0
4144.0
5403.0
5070.0
4898.0
5961.0
4320.0
5424.0
5346.0
5297.0
4593.0
4862.0
5538.0
5295.0
5389.0
5064.0
5744.0
5114.0
5207.0
3937.0
4658.0
5213.0
5269.0
4141.0
4041.0
4867.0
5363.0
5386.0
5306.0
4411.0
5697.0
4841.0
5552.0
5691.0
3321.0
5289.0
5081.0
4943.0
6062.0
4991.0
5127.0
4308.0
4423.0
5094.0
5729.0
5089.0
3932.0
4911.0
4806.0
5305.0
5404.0
5382.0
5685.0
5515.0
4696.0
4504.0
5549.0
4139.0
5320.0
5358.0
5524.0
5324.0
5004.0
4786.0
5030.0
5120.0
5233.0
4844.0
5686.0
4768.0
5239.0
5704.0
5218.0
4594.0
5045.0
4136.0
4653.0
5398.0
4980.0
4225.0
4324.0
4920.0
5172.0
4951.0
5012.0
4427.0
3984.0
4899.0
5026.0
5640.0
4630.0
5994.0
5610.0
5345.0
4852.0
5326.0
5166.0
5893.0
3826.0
4964.0
5349.0
5872.0
5554.0
5730.0
4867.0
5084.0
5065.0
5452.0
5276.0
4737.0
5372.0
3762.0
5358.0
5799.0
4646.0
4466.0
4344.0
4708.0
4933.0
5254.0
5064.0
5687.0
5384.0
5556.0
5607.0
5114.0
5167.0
5033.0
5004.0
5408.0
3740.0
5154.0
5234.0
4518.0
5131.0
3722.0
4646.0
5394.0
5115.0
5449.0
5564.0
4758.0
4867.0
5056.0
4276.0
5596.0
6034.0
5318.0
5160.0
3426.0
6196.0
5663.0
5605.0
4394.0
5311.0
5311.0
4631.0
5599.0
5251.0
4824.0
5267.0
5377.0
5123.0
5283.0
4684.0
4354.0
4639.0
5011.0
6074.0
5149.0
5599.0
5034.0
5312.0
4664.0
5329.0
4608.0
4829.0
4628.0
4137.0
4470.0
4752.0
5722.0
5100.0
4285.0
5553.0
4223.0
4729.0
5113.0
5640.0
5754.0
4737.0
5201.0
5714.0
5241.0
4928.0
4834.0
5099.0
5206.0
4746.0
4918.0
5884.0
3150.0
5342.0
5119.0
4311.0
4043.0
4877.0
5398.0
4321.0
4167.0
4911.0
5357.0
4442.0
3996.0
5556.0
5152.0
5391.0
4862.0
4951.0
4445.0
4054.0
4844.0
3761.0
5719.0
5672.0
5255.0
5087.0
5568.0
5066.0
5497.0
5408.0
4709.0
1806.0
4899.0
4763.0
5574.0
4506.0
5623.0
4930.0
5436.0
5361.0
4809.0
5879.0
6200.0
5139.0
5656.0
5292.0
5128.0
4848.0
5034.0
4325.0
5156.0
5325.0
6186.0
4957.0
4516.0
5316.0
5134.0
5236.0
5417.0
3474.0
4985.0
4887.0
4900.0
5574.0
5477.0
4324.0
2141.0
4318.0
4622.0
5388.0
4714.0
5517.0
5540.0
4258.0
5493.0
5141.0
5199.0
5517.0
5512.0
5736.0
5109.0
5342.0
5354.0
4606.0
3802.0
4911.0
5634.0
5931.0
5446.0
4655.0
5020.0
4521.0
4571.0
5953.0
6015.0
5099.0
5650.0
4571.0
3023.0
5449.0
4677.0
5260.0
4774.0
4893.0
5729.0
5413.0
3463.0
4715.0
4120.0
5441.0
5518.0
4152.0
5354.0
5262.0
5567.0
5084.0
4424.0
5776.0
5049.0
5575.0
4676.0
5720.0
5177.0
4955.0
5299.0
5609.0
5431.0
4711.0
5375.0
4900.0
4832.0
5412.0
3965.0
5443.0
5404.0
4236.0
4559.0
4480.0
4850.0
4729.0
5508.0
3955.0
4597.0
4473.0
4135.0
5339.0
4873.0
5347.0
5087.0
4739.0
3694.0
4861.0
5478.0
5393.0
5223.0
4810.0
4871.0
4700.0
5295.0
5236.0


==> data/hist_latency-snn8-svhn.csv <==
3853.0
3419.0
3777.0
3021.0
3417.0
3529.0
3073.0
2672.0
2882.0
2843.0
4062.0
2682.0
3879.0
3451.0
3274.0
3015.0
3170.0
3602.0
3856.0
3439.0
2650.0
3770.0
3355.0
4100.0
2981.0
4116.0
2650.0
2586.0
1771.0
2327.0
3117.0
4111.0
3013.0
2345.0
4327.0
3543.0
2598.0
4007.0
2686.0
2598.0
3704.0
2945.0
2850.0
3974.0
3212.0
3246.0
2738.0
3466.0
3692.0
3926.0
2548.0
2888.0
3435.0
2390.0
3201.0
2725.0
3542.0
3696.0
3884.0
2553.0
3496.0
3560.0
3498.0
4868.0
1790.0
3023.0
2654.0
2963.0
3226.0
2878.0
3455.0
3551.0
2187.0
4237.0
3074.0
2855.0
3261.0
3016.0
3263.0
2880.0
4058.0
4391.0
4071.0
2694.0
3645.0
3232.0
3120.0
4217.0
4137.0
4270.0
3290.0
2244.0
2568.0
2641.0
1910.0
3498.0
3051.0
2908.0
2853.0
1983.0
2772.0
4083.0
2968.0
4205.0
4001.0
3819.0
4197.0
3720.0
3757.0
3377.0
3555.0
3061.0
3625.0
3368.0
3560.0
4655.0
2867.0
3333.0
3896.0
3100.0
3019.0
3647.0
1801.0
4214.0
3387.0
2888.0
3601.0
2326.0
4131.0
3265.0
2826.0
3152.0
2446.0
4059.0
3263.0
3796.0
3701.0
3599.0
2214.0
2217.0
3583.0
2064.0
3933.0
3588.0
3544.0
4156.0
3271.0
2709.0
2544.0
3257.0
2075.0
2646.0
3060.0
3519.0
3582.0
3628.0
4140.0
2929.0
4227.0
3488.0
3570.0
3009.0
2817.0
3087.0
2934.0
3429.0
3802.0
3281.0
2257.0
3616.0
3291.0
3682.0
3199.0
3375.0
2189.0
2458.0
3394.0
2986.0
3549.0
3266.0
2535.0
4505.0
3453.0
2463.0
4439.0
2202.0
5384.0
3280.0
2587.0
2295.0
2974.0
3202.0
3314.0
4370.0
4030.0
2877.0
1865.0
4696.0
3085.0
4537.0
3976.0
3921.0
4352.0
2492.0
2550.0
3630.0
3266.0
3008.0
4209.0
3861.0
2828.0
3947.0
2912.0
4216.0
1828.0
4309.0
3743.0
4013.0
4137.0
3639.0
3854.0
2549.0
4053.0
1807.0
3085.0
3519.0
3467.0
2655.0
3653.0
4177.0
3180.0
3655.0
2791.0
3003.0
3763.0
3981.0
2195.0
3304.0
3911.0
3615.0
3559.0
4812.0
3332.0
3782.0
3421.0
2301.0
4299.0
3297.0
3539.0
2270.0
2747.0
2559.0
3237.0
3489.0
2767.0
4316.0
2787.0
2938.0
3387.0
3533.0
3179.0
3465.0
4267.0
3785.0
1790.0
4400.0
3568.0
3601.0
3461.0
2779.0
3197.0
3527.0
2010.0
4189.0
3263.0
2963.0
3433.0
4595.0
2910.0
3325.0
1909.0
2613.0
3646.0
2996.0
2365.0
3150.0
3523.0
2988.0
2681.0
3268.0
1908.0
2645.0
3325.0
3230.0
3695.0
2883.0
4800.0
2825.0
2620.0
3509.0
3495.0
3552.0
3022.0
2829.0
3579.0
3864.0
4519.0
2331.0
2049.0
2217.0
3094.0
3791.0
2898.0
2249.0
2075.0
3109.0
2864.0
2830.0
2720.0
3758.0
2192.0
2804.0
2310.0
2978.0
2539.0
3118.0
3577.0
2923.0
1810.0
1813.0
2080.0
3642.0
3069.0
3027.0
4618.0
3040.0
2736.0
3108.0
3199.0
2183.0
2693.0
3281.0
2888.0
3693.0
3586.0
3140.0
4455.0
2135.0
3076.0
3572.0
3341.0
2401.0
3604.0
2475.0
3488.0
3667.0
3254.0
2668.0
2890.0
3443.0
4005.0
3337.0
3911.0
3266.0
3483.0
3493.0
3522.0
2951.0
2794.0
2518.0
3566.0
2612.0
3722.0
2724.0
3715.0
2958.0
4338.0
2539.0
3188.0
3370.0
3773.0
3996.0
2829.0
3840.0
3310.0
3578.0
4019.0
2875.0
3559.0
2503.0
3600.0
3674.0
3413.0
3499.0
2252.0
3281.0
3620.0
2986.0
4040.0
3978.0
2998.0
3987.0
2939.0
3645.0
1826.0
3376.0
2605.0
3606.0
4051.0
2199.0
3895.0
3677.0
3199.0
4539.0
2398.0
3253.0
3485.0
3557.0
3363.0
3389.0
2839.0
2736.0
2864.0
3934.0
2884.0
3086.0
4887.0
3610.0
4358.0
2860.0
2521.0
2322.0
2913.0
3265.0
4158.0
3475.0
3657.0
4103.0
4199.0
2618.0
2100.0
2914.0
3908.0
3086.0
3581.0
3495.0
4333.0
3450.0
4158.0
4483.0
3418.0
3532.0
4091.0
1850.0
3196.0
4152.0
3201.0
3376.0
3972.0
3791.0
2531.0
2233.0
2637.0
2501.0
3328.0
3401.0
3698.0
3834.0
3365.0
4044.0
2753.0
3893.0
3079.0
3205.0
4081.0
2325.0
3752.0
3912.0
3337.0
3297.0
4099.0
3749.0
2758.0
3052.0
4469.0
3317.0
3774.0
3689.0
3020.0
4012.0
3870.0
4455.0
1805.0
2900.0
2898.0
3078.0
2222.0
2967.0
3198.0
3631.0
3293.0
3771.0
3171.0
3807.0
2425.0
4124.0
3776.0
5144.0
2567.0
3532.0
3130.0
3626.0
3385.0
1932.0
3635.0
1860.0
4222.0
3169.0
2139.0
2881.0
3411.0
3674.0
2853.0
2540.0
3274.0
3789.0
4013.0
4406.0
3774.0
2641.0
2661.0
3471.0
3370.0
3566.0
3424.0
3642.0
2933.0
2005.0
2999.0
4226.0
4464.0
3473.0
3663.0
2977.0
3783.0
4045.0
4513.0
3762.0
3438.0
3764.0
4213.0
3997.0
2344.0
3618.0
1791.0
3007.0
3122.0
2662.0
3665.0
2333.0
2800.0
2661.0
3090.0
1790.0
3145.0
3516.0
3655.0
2654.0
2854.0
4173.0
3561.0
3374.0
3752.0
2683.0
4423.0
4115.0
4494.0
2629.0
3467.0
4301.0
3532.0
3012.0
2752.0
2780.0
3788.0
2260.0
3941.0
4263.0
2289.0
2993.0
2829.0
4124.0
2729.0
2350.0
3550.0
3351.0
2794.0
3584.0
4149.0
3991.0
2543.0
3146.0
3169.0
2297.0
3360.0
3352.0
3788.0
1828.0
4681.0
3322.0
3835.0
2427.0
1982.0
3940.0
3786.0
3193.0
2784.0
3635.0
3565.0
2568.0
3067.0
3798.0
3849.0
3854.0
4029.0
2884.0
1790.0
3793.0
3745.0
3582.0
3979.0
2654.0
3130.0
1790.0
3376.0
2964.0
2909.0
2589.0
3915.0
3359.0
3521.0
2911.0
3191.0
2670.0
2900.0
2783.0
3850.0
3942.0
3197.0
2837.0
2895.0
3661.0
4426.0
2953.0
3523.0
2855.0
3447.0
2991.0
3168.0
4138.0
2388.0
1790.0
2545.0
2456.0
2994.0
3506.0
2319.0
3096.0
3075.0
4212.0
1949.0
2490.0
3093.0
4396.0
2891.0
3778.0
3280.0
3269.0
4269.0
3190.0
3758.0
3199.0
3454.0
2757.0
2582.0
2970.0
3380.0
4676.0
3141.0
3768.0
2312.0
2977.0
3474.0
2448.0
2052.0
3452.0
2986.0
2789.0
4125.0
2649.0
2714.0
2712.0
3624.0
4532.0
3100.0
3149.0
3234.0
4434.0
3236.0
3653.0
2728.0
2919.0
4038.0
3853.0
4473.0
3380.0
2536.0
3183.0
3306.0
3180.0
2523.0
4132.0
3414.0
3357.0
3990.0
2036.0
3247.0
3515.0
2985.0
1726.0
3935.0
3954.0
4005.0
2395.0
3749.0
3513.0
4592.0
3140.0
3511.0
2710.0
2680.0
2947.0
4228.0
3163.0
2189.0
3912.0
3001.0
3868.0
2976.0
2972.0
2708.0
3557.0
2890.0
3032.0
2665.0
3687.0
2508.0
2943.0
3975.0
3637.0
2498.0
4326.0
1852.0
2692.0
2766.0
2788.0
2631.0
3834.0
3380.0
3540.0
3603.0
3740.0
2707.0
2729.0
3777.0
1751.0
3741.0
2927.0
4167.0
3943.0
3308.0
2524.0
3802.0
2796.0
3735.0
3403.0
3577.0
3155.0
3591.0
3514.0
2659.0
2650.0
3060.0
2267.0
3099.0
3118.0
3648.0
2779.0
2685.0
3181.0
4281.0
2595.0
3546.0
2524.0
3431.0
3237.0
2665.0
3540.0
3613.0
2546.0
4026.0
2454.0
2717.0
2645.0
2341.0
2660.0
2541.0
3979.0
3590.0
3748.0
4024.0
3861.0
3885.0
3655.0
3347.0
4717.0
3241.0
3483.0
3755.0
2888.0
2962.0
2714.0
3290.0
3346.0
3684.0
3609.0
3668.0
2803.0
2202.0
2426.0
3184.0
2853.0
2604.0
3799.0
2777.0
3549.0
3030.0
3623.0
3267.0
3776.0
2925.0
4025.0
1790.0
3033.0
3434.0
1934.0
3055.0
3689.0
4027.0
3201.0
3998.0
4005.0
2737.0
2929.0
3057.0
4261.0
2836.0
3739.0
4308.0
3632.0
3351.0
2620.0
3485.0
3193.0
3085.0
4033.0
2566.0
2412.0
2024.0
4065.0
3185.0
4039.0
2651.0
2840.0
4340.0
1863.0
3184.0
2979.0
3864.0
2909.0
2965.0
2194.0
3135.0
3821.0
4046.0
4026.0
3147.0
3456.0
1867.0
4153.0
3086.0
5348.0
3360.0
3598.0
4392.0
3933.0
2744.0
2920.0
2895.0
2145.0
3429.0
3036.0
3759.0
3506.0
2412.0
2591.0
2976.0
1868.0
3192.0
4415.0
4164.0
4121.0
3287.0
3614.0
2969.0
4085.0
3262.0
3284.0
3152.0
3832.0
4479.0
2389.0
3276.0
3651.0
2776.0
3355.0
3983.0
3793.0
3655.0
2781.0
2559.0
3634.0
3406.0
3499.0
2839.0
4395.0
1972.0
4782.0
3007.0
3674.0
3838.0
3752.0
4038.0
3933.0
3070.0
3025.0
3576.0
4958.0
3859.0
3412.0
3586.0
3748.0
4230.0
2768.0
3161.0
3078.0
3988.0
3668.0
3205.0
2033.0
2861.0
3108.0
3904.0
3139.0
3675.0
3759.0
3378.0
3317.0
4483.0
3356.0
3639.0
3455.0
3096.0
3207.0
3834.0
2183.0
4863.0
2000.0
4411.0
4451.0
3277.0
3779.0
2727.0
3547.0
3472.0
2509.0
3336.0
4424.0
2900.0
2756.0
2514.0


==> data/hist_power-snn4-bram.csv <==
0.295
0.302
0.303
0.3
0.298
0.298
0.303
0.293
0.299
0.295
0.303
0.295
0.295
0.298
0.295
0.294
0.293
0.298
0.294
0.304
0.28700000000000003
0.297
0.292
0.301
0.301
0.295
0.302
0.299
0.28500000000000003
0.298
0.29000000000000004
0.28200000000000003
0.28300000000000003
0.303
0.303
0.294
0.302
0.295
0.301
0.299
0.293
0.295
0.264
0.303
0.291
0.288
0.289
0.294
0.301
0.302
0.299
0.303
0.295
0.296
0.303
0.293
0.303
0.304
0.298
0.304
0.295
0.298
0.299
0.301
0.263
0.298
0.288
0.303
0.29300000000000004
0.291
0.291
0.291
0.298
0.293
0.304
0.29300000000000004
0.303
0.3
0.291
0.302
0.293
0.303
0.29700000000000004
0.293
0.298
0.305
0.293
0.3
0.298
0.28200000000000003
0.303
0.299
0.277
0.3
0.303
0.291
0.298
0.295
0.294
0.295
0.28300000000000003
0.298
0.303
0.29700000000000004
0.295
0.303
0.28300000000000003
0.299
0.302
0.303
0.294
0.298
0.298
0.293
0.301
0.296
0.277
0.291
0.303
0.299


==> data/hist_power-snn4-cifar.csv <==
0.554
0.556
0.5810000000000001
0.583
0.575
0.5820000000000001
0.5309999999999999
0.563
0.474
0.529
0.5860000000000001
0.5700000000000001
0.545
0.62
0.597
0.581
0.565
0.579
0.625
0.508
0.5660000000000001
0.607
0.547
0.538
0.5680000000000001
0.548
0.5800000000000001
0.553
0.583
0.561
0.562
0.557
0.548
0.579
0.507
0.561
0.508
0.5840000000000001
0.59
0.539
0.569
0.5660000000000001
0.5670000000000001
0.623
0.559
0.577
0.562
0.548
0.5800000000000001
0.5730000000000001
0.571
0.529
0.627
0.552
0.51
0.587
0.545
0.543
0.598
0.5429999999999999
0.544
0.579
0.596
0.554
0.494


==> data/hist_power-snn4-packing.csv <==
0.195
0.21599999999999997
0.21399999999999997
0.198
0.21299999999999997
0.193
0.199
0.202
0.196
0.20699999999999996
0.191
0.20899999999999996
0.20400000000000001
0.201
0.202
0.199
0.19
0.181
0.191
0.2
0.21399999999999997
0.189
0.186
0.202
0.187
0.202
0.20399999999999996
0.202
0.21399999999999997
0.201
0.188
0.195
0.194
0.21199999999999997
0.185
0.193
0.20599999999999996
0.192
0.196
0.197
0.2
0.197
0.2
0.197
0.2
0.197
0.2
0.197
0.197
0.2
0.197
0.2
0.197
0.2
0.197
0.2
0.197
0.2
0.197
0.2
0.197
0.2
0.197
0.2
0.197
0.2
0.197
0.2
0.197
0.189
0.2
0.197
0.2
0.197
0.181
0.176
0.233
0.264
0.233
0.264
0.233
0.264
0.233
0.264
0.233
0.264
0.233
0.264
0.2
0.2
0.21199999999999997
0.21499999999999997


==> data/hist_power-snn4-svhn.csv <==
0.331
0.321
0.32899999999999996
0.317
0.321
0.33499999999999996
0.316
0.301
0.31
0.317
0.36300000000000004
0.329
0.321
0.359
0.341
0.321
0.32
0.321
0.36000000000000004
0.30000000000000004
0.333
0.34800000000000003
0.33499999999999996
0.33899999999999997
0.328
0.311
0.30799999999999994
0.326
0.35500000000000004
0.296
0.34299999999999997
0.325
0.301
0.337
0.313
0.348
0.314
0.33999999999999997
0.34600000000000003
0.293
0.331
0.33699999999999997
0.323
0.331
0.298
0.298
0.312
0.32999999999999996
0.313
0.31699999999999995
0.315
0.332
0.36400000000000005
0.327
0.29500000000000004
0.342
0.317
0.32399999999999995
0.315
0.30600000000000005
0.305
0.337
0.325
0.341
0.29000000000000004


==> data/hist_power-snn8-bram.csv <==
0.511
0.511
0.523
0.527
0.521
0.518
0.514
0.527
0.505
0.518
0.512
0.528
0.526
0.51
0.51
0.514
0.511
0.508
0.504
0.518
0.508
0.528
0.526
0.494
0.514
0.503
0.521
0.521
0.509
0.522
0.519
0.49
0.515
0.513
0.5
0.486
0.489
0.526
0.526
0.509
0.521
0.511
0.522
0.519
0.527
0.506
0.511
0.516
0.499
0.519
0.499
0.53
0.481
0.519
0.508
0.507
0.515
0.518
0.512
0.505
0.506
0.525
0.521
0.516
0.518
0.515
0.505
0.44499999999999995
0.506
0.515
0.528
0.502
0.5
0.519
0.5
0.518
0.519
0.519
0.526
0.516
0.501
0.511
0.509
0.519
0.495
0.508
0.521
0.508
0.512
0.512
0.508
0.506
0.507
0.511
0.513
0.515
0.488
0.515
0.508
0.506
0.526
0.519
0.5
0.523
0.505
0.503
0.526
0.515
0.504
0.517
0.53
0.504
0.521
0.515
0.483
0.528
0.515
0.518
0.476
0.522
0.526
0.503
0.515
0.509
0.508
0.511
0.488
0.516
0.513
0.524
0.514
0.511
0.524
0.489
0.52
0.524
0.524
0.507
0.522
0.517
0.517
0.507
0.52
0.513
0.476
0.503
0.526
0.519
0.529
0.522


==> data/hist_power-snn8-cifar.csv <==
0.656
0.652
0.652
0.684
0.621
0.649
0.648
0.679
0.653
0.683
0.712
0.674
0.659
0.7010000000000001
0.704
0.651
0.714
0.683
0.729
0.615
0.662
0.7210000000000001
0.669
0.651
0.644
0.67
0.645
0.673
0.72
0.627
0.6519999999999999
0.665
0.634
0.6950000000000001
0.663
0.6439999999999999
0.621
0.6699999999999999
0.731
0.655
0.63
0.6719999999999999
0.6779999999999999
0.7070000000000001
0.642
0.663
0.6679999999999999
0.651
0.665
0.599
0.65
0.673
0.743
0.7
0.59
0.657
0.634
0.6539999999999999
0.6950000000000001
0.645
0.618
0.676
0.674
0.639
0.59


==> data/hist_power-snn8-packing.csv <==
0.45299999999999996
0.496
0.492
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.484
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.43199999999999994
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.488
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.45599999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.43799999999999994
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.46299999999999997
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.45799999999999996
0.46399999999999997
0.412
0.45799999999999996
0.412
0.45799999999999996
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.489
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.412
0.532
0.495


==> data/hist_power-snn8-svhn.csv <==
0.5549999999999999
0.522
0.5630000000000001
0.538
0.515
0.539
0.53
0.5449999999999999
0.513
0.524
0.6
0.56
0.552
0.612
0.535
0.525
0.571
0.584
0.585
0.499
0.562
0.5609999999999999
0.558
0.533
0.54
0.535
0.542
0.5509999999999999
0.586
0.514
0.554
0.558
0.505
0.582
0.536
0.551
0.46799999999999997
0.554
0.547
0.493
0.543
0.537
0.536
0.5820000000000001
0.558
0.541
0.547
0.537
0.577
0.541
0.552
0.545
0.587
0.5630000000000001
0.496
0.556
0.519
0.539
0.546
0.509
0.514
0.54
0.5680000000000001
0.546
0.519


==> data/hist_snn1.csv <==
1716
2368
1065
2398
1931
1198
2102
1806
2501
2272
2589
2531
1894
2412
1192
2538
2050
1931
2805
1672
1925
1880
2242
2101
1672
2909
1598
2042
2419
1036
1939
1066
2227
2331
1910
2613
1998
1058
2036
1287
873
1695
1902
1717
1636
2124
1332
2012
2250
2087
1857
2850
2330
2175
2850
2131
2264
1059
2154
1494
1924
2442
1694
2027
2575
1464
2413
2176
2206
2486
1954
2775
2493
1858
1111
1946
1939
2132
1673
2221
1731
2041
2375
1620
2428
2265
1835
2323
2287
1214
2286
1879
1702
2051
1413
2494
1140
2139
1976
2124
2124
2501
2524
2160
2065
1969
2813
1243
1755
1983
2323
1466
1717
1754
1606
1709
1525
2116
1731
2235
2701
1976
1362
2160
2027
1790
2709
2221
2538
2228
2198
2449
2568
2295
2279
1221
2272
1324
2287
2139
1739
1762
2339
1119
2086
1015
2352
2723
2197
2042
1983
2679
2065
2137
1014
2412
1983
2086
2130
1599
1953
2265
2642
2235
1924
2649
2153
1865
1170
1761
1695
2042
2694
2427
2056
1155
969
2154
1051
2323
1021
2353
1687
2738
2205
2005
2457
2516
2723
1065
1355
1206
2472
2014
2435
1450
1191
1916
1828
2316
2827
2753
1213
984
1103
1687
1946
2391
2132
1878
1984
1960
2087
1584
1828
2309
2138
1954
1761
2346
1932
2458
2863
1916
1073
2502
2175
1553
1169
1421
1819
1835
2279
2324
1561
1873
1983
1909
2021
1073
2198
2486
2301
2080
1642
2271
2968
1857
2183
1672
1991
1059
1909
2021
1694
1465
2013
1783
2376
2613
2435
1798
1812
1680
1554
1214
2376
1169
2842
2464
2450
2309
1029
2198
2353
2065
1198
2242
2420
1014
2190
2050
1717
1731
1984
2257
1806
2257
1169
1975
2331
2619
2019
2220
2405
1857
2952
2641
2538
2168
1768
2191
1110
1901
1917
2835
2005
1790
1975
2013
2027
2827
2451
2456
1132
2427
1836
1821
2716
2864
1450
1776
1894
1968
1968
1724
1961
2509
1865
1199
1043
2174
1095
2338
2212
1983
2087
1762
3019
2146
1791
1746
1043
2487
2205
1184
2043
2538
1206
1939
1295
2368
2916
2546
1273
2109
2517
1052
1732
2124
2065
2286
2235
1849
2538
2132
2228
2457
1850
2160
1547
2153
2501
2546
2175
2339
1539
1029
1028
1967
2657
1983
2191
1480
2449
1022
2006
1880
1170
1620
2613
2464
1864
1081
2013
2449
2249
2050
1984
2050
2515
2072
2922
2124
2123
2487
2694
2546
2479
1244
1791
1494
2516
2071
1695
1761
1147
1717
2116
1096
1806
2449
1932
2035
2545
2317
1636
1080
2184
2057
1184
2486
1673
2147
1717
1739
2028
2945
1636
1814
3019
2288
2227
1754
2465
2354
2486
1946
2109
2953
2035
2456
2072
2664
2042
1229
1843
2042
2138
2369
1723
2301
2657
2479
2560
2390
2176
2140
2294
2442
2271
1658
2250
954
2456
2435
1236
2375
1842
2205
1184
1798
1901
1636
1924
2235
2434
1983
1731
1066
2072
2116
2330
3049
1954
2471
1865
1562
2101
1481
2457
2420
1998
2768
940
2316
1147
1939
2043
2145
2013
1451
2020
2509
2642
1717
2338
2138
2428
1664
1762
1436
2042
1377
2539
2546
2294
3145
2131
1132
1740
1931
1872
2286
1932
2368
1909
1198
1849
2479
2605
2005
1716
1999
1997
2338
2538
2360
1939
2916
1799
1635
2176
2524
2154
1902
2405
1813
1865
2405
1731
2405
1930
2065
2197
1820
1628
1939
2094
2028
2301
1895
2072
2346
2242
1879
2360
2086
2316
1790
2065
2694
1813
2398
1154
1658
2309
2221
2598
1673
2760
2087
2561
1806
1931
2250
2257
2264
1850
2072
1961
1976
2670
2049
2131
1746
2339
1999
2597
2116
2199
2679
2471
1650
1383
1422
1777
2323
2420
1703
2501
1880
2161
1895
1872
2486
1983
1872
1969
2293
1791
2641
2331
2264
2212
1850
1887
2339
1983
1791
1205
2376
2323
2413
2346
2050
1724
1074
3020
1516
1902
1976
1103
2042
2812
2886
2827
2405
2220
2078
2027
1812
1820
1079
2434
2775
1510
1243
2027
1613
1850
2582
1117
2523
2013
1095
2360
2864
2160
1532
2161
2228
1132
1598
2192
2183
2072
2205
1901
1466
2420
2338
1887
1872
2020
1118
1094
1984
2175
1739
1266
2967
1510
1924
2553
1694
1820
1783
2065
2160
2546
2797
1805
2471
2523
2700
1310
2227
2087
2479
2650
2605
2198
2206
1902
1087
1428
2205
2250
2405
1939
2656
2471
1901
1761
1073
2545
2302
2642
2176
1539
1895
2864
1769
2797
1302
1591
2190
1953
977
2345
3189
2049
2213
1110
1072
1665
1813
1931
1658
1605
2124
2376
2709
2494
1836
2959
1094
1214
1909
2352
1843
1110
1776
1554
2073
1923
1251
2397
1866
2500
2102
2627
1014
1990
2375
2140
2820
1731
2064
1206
2183
2901
2384
2457
1592
2701
1502
1184
2502
2368
2642
2168
2257
2619
2130
2449
2834
2345
954
2746
2073
2828
2205
1798
2080
2346
2458
1333
2479
2465
2450
2042
2567
1095
1991
1229
1887
2472
1968
2027
1110
1835
1947
1650
1125
1191
2316
2161
2406
1361
2228
1414
2035
2050
2760
2034
2161
1162
2679
1162
2338
1650
1828
2427
2205
2094
1917
2294
1636
2508
1969
1924
2242
2996
2116
2294
2264
1961
2538
1776
2842
2094
2124
1666
2346
3205
2968
2723
2434
1695
1999
1790
1636
2242
1725
2294
2176
2353
1088
2094
2213
2442
2020
2664
2434
2649
2398
1961
2760
1206
2102
1709
2279
2775
2472
2049
1125
1754
1702
1990
1925
2782
1961
2057
1924
2057
1643
948
1857
999
2360
2220
3026
2576
2523
2339
2198
1953
1065
1733
1568
2745
2516
2442
2130
2227
2494
2531
2465
2198
1776
2161
1991
1657
2553
1531
2035
1028
1140
1827
2072
2072
1724
1546
2309
1620
2478
1998
1428
1613
2110
1731
1014
1087
2375
1805
1125
1598
2058
2050
2005
2790
2612
2405
2473
1962
1310
2473
1259
2057
2597
2013
2013
998
2952
2086
1798
1028
2206
2190
2700
1998
2302
1399
2716
2427
2967
2516
1939


==> data/hist_snn8.csv <==
data
232
320
144
324
261
162
284
244
338
307
350
342
256
326
161
343
277
261
379
226
260
254
303
284
226
393
216
276
327
140
262
144
301
315
258
353
270
143
275
174
118
229
257
232
221
287
180
272
304
282
251
385
315
294
385
288
306
143
291
202
260
330
229
274
348
198
326
294
298
336
264
375
337
251
150
263
262
288
226
300
234
276
321
219
328
306
248
314
309
164
309
254
230
277
191
337
154
289
267
287
287
338
341
292
279
266
380
168
237
268
314
198
232
237
217
231
206
286
234
302
365
267
184
292
274
242
366
300
343
301
297
331
347
310
308
165
307
179
309
289
235
238
316
151
282
137
318
368
297
276
268
362
279
289
137
326
268
282
288
216
264
306
357
302
260
358
291
252
158
238
229
276
364
328
278
156
131
291
142
314
138
318
228
370
298
271
332
340
368
144
183
163
334
272
329
196
161
259
247
313
382
372
164
133
149
228
263
323
288
254
268
265
282
214
247
312
289
264
238
317
261
332
387
259
145
338
294
210
158
192
246
248
308
314
211
253
268
258
273
145
297
336
311
281
222
307
401
251
295
226
269
143
258
273
229
198
272
241
321
353
329
243
245
227
210
164
321
158
384
333
331
312
139
297
318
279
162
303
327
137
296
277
232
234
268
305
244
305
158
267
315
354
273
300
325
251
399
357
343
293
239
296
150
257
259
383
271
242
267
272
274
382
331
332
153
328
248
246
367
387
196
240
256
266
266
233
265
339
252
162
141
294
148
316
299
268
282
238
408
290
242
236
141
336
298
160
276
343
163
262
175
320
394
344
172
285
340
142
234
287
279
309
302
250
343
288
301
332
250
292
209
291
338
344
294
316
208
139
139
266
359
268
296
200
331
138
271
254
158
219
353
333
252
146
272
331
304
277
268
277
340
280
395
287
287
336
364
344
335
168
242
202
340
280
229
238
155
232
286
148
244
331
261
275
344
313
221
146
295
278
160
336
226
290
232
235
274
398
221
245
408
309
301
237
333
318
336
263
285
399
275
332
280
360
276
166
249
276
289
320
233
311
359
335
346
323
294
289
310
330
307
224
304
129
332
329
167
321
249
298
160
243
257
221
260
302
329
268
234
144
280
286
315
412
264
334
252
211
284
200
332
327
270
374
127
313
155
262
276
290
272
196
273
339
357
232
316
289
328
225
238
194
276
186
343
344
310
425
288
153
235
261
253
309
261
320
258
162
250
335
352
271
232
270
270
316
343
319
262
394
243
221
294
341
291
257
325
245
252
325
234
325
261
279
297
246
220
262
283
274
311
256
280
317
303
254
319
282
313
242
279
364
245
324
156
224
312
300
351
226
373
282
346
244
261
304
305
306
250
280
265
267
361
277
288
236
316
270
351
286
297
362
334
223
187
192
240
314
327
230
338
254
292
256
253
336
268
253
266
310
242
357
315
306
299
250
255
316
268
242
163
321
314
326
317
277
233
145
408
205
257
267
149
276
380
390
382
325
300
281
274
245
246
146
329
375
204
168
274
218
250
349
151
341
272
148
319
387
292
207
292
301
153
216
296
295
280
298
257
198
327
316
255
253
273
151
148
268
294
235
171
401
204
260
345
229
246
241
279
292
344
378
244
334
341
365
177
301
282
335
358
352
297
298
257
147
193
298
304
325
262
359
334
257
238
145
344
311
357
294
208
256
387
239
378
176
215
296
264
132
317
431
277
299
150
145
225
245
261
224
217
287
321
366
337
248
400
148
164
258
318
249
150
240
210
280
260
169
324
252
338
284
355
137
269
321
289
381
234
279
163
295
392
322
332
215
365
203
160
338
320
357
293
305
354
288
331
383
317
129
371
280
382
298
243
281
317
332
180
335
333
331
276
347
148
269
166
255
334
266
274
150
248
263
223
152
161
313
292
325
184
301
191
275
277
373
275
292
157
362
157
316
223
247
328
298
283
259
310
221
339
266
260
303
405
286
310
306
265
343
240
384
283
287
225
317
433
401
368
329
229
270
242
221
303
233
310
294
318
147
283
299
330
273
360
329
358
324
265
373
163
284
231
308
375
334
277
152
237
230
269
260
376
265
278
260
278
222
128
251
135
319
300
409
348
341
316
297
264
144
234
212
371
340
330
288
301
337
342
333
297
240
292
269
224
345
207
275
139
154
247
280
280
233
209
312
219
335
270
193
218
285
234
137
147
321
244
152
216
278
277
271
377
353
325
334
265
177
334
170
278
351
272
272
135
399
282
243
139
298
296
365
270
311
189
367
328
401
340
262


==> data/perclass.csv <==
0 237.0 408.0 334.7294117647059
1 118.0 230.0 154.84126984126985
2 222.0 399.0 308.5
3 187.0 412.0 303.22429906542055
4 193.0 344.0 266.26363636363635
5 202.0 431.0 306.51724137931035
6 200.0 385.0 291.60919540229884
7 156.0 371.0 245.96969696969697
8 232.0 433.0 309.76404494382024
9 194.0 362.0 261.0744680851064

